FragmGAN: Generative Adversarial Nets for Fragmentary Data Imputation and Prediction

Modern scientific research and applications very often encounter "fragmentary data" which brings big challenges to imputation and prediction. By leveraging the structure of response patterns, we propose a unified and flexible framework based on Generative Adversarial Nets (GAN) to deal with fragmentary data imputation and label prediction at the same time. Unlike most of the other generative model based imputation methods that either have no theoretical guarantee or only consider Missing Completed At Random (MCAR), the proposed FragmGAN has theoretical guarantees for imputation with data Missing At Random (MAR) while no hint mechanism is needed. FragmGAN trains a predictor with the generator and discriminator simultaneously. This linkage mechanism shows significant advantages for predictive performances in extensive experiments.

==> CMT.txt <==
ffang@sfs.ecnu.edu.cn  f+id+zip

==> Supplementary/ADNI.csv <==
,yyyy,V1,X11762359_x_at,X11742118_a_at,X11726828_x_at,X11741379_a_at,X11736881_a_at,X11747311_s_at,X11744293_a_at,X11754831_a_at,X11742616_at,X11723446_s_at,ST24TS,ST40TS,ST2SV,ST83TS,ST58TS,ST99TS,ST91TS,ST26TS,ST130CV,ST89SV,LEFT_INF_LAT_VENT_SUVR,LEFT_CAUDATE_SUVR,RIGHT_INF_LAT_VENT_SUVR,SUMMARYSUVR_COMPOSITE_REFNORM_0.79CUTOFF,CTX_LH_FRONTALPOLE_SUVR,CTX_LH_PARACENTRAL_SUVR,LEFT_LATERAL_VENTRICLE_SUVR,CTX_LH_INSULA_SUVR,CTX_LH_PARSOPERCULARIS_SUVR,RIGHT_LATERAL_VENTRICLE_SUVR,CSF.ABETA,CSF.TAU,CSF.PTAU,MMSE.MMSCORE
1,23,1,2.852,2.836,4.572,2.328,3.834,6.684,2.728,4.182,2.217,2.656,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,23
2,29,1,2.919,3.092,6.122,2.807,4.034,7.437,2.914,4.393,1.806,2.965,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
3,27,1,2.921,3.189,5.472,2.384,3.98,6.396,2.941,5.067,1.756,2.359,0.98,0.622,720,0.659,0.612,0.601,0.738,0.727,7208,152,1.4716,1.42,1.3276,0,1.063,1.2834,1.377,1.2897,1.3292,1.2541,NA,NA,NA,27
4,27,1,3.047,3.28,6.223,2.512,4.093,6.868,2.651,3.6,1.786,2.916,0.885,0.638,716,0.706,0.664,0.593,0.769,0.629,6410,356,1.8479,1.4431,1.5624,0,0.8531,1.3359,1.1354,1.2538,1.1914,1.1895,NA,NA,NA,27
5,30,1,3.119,3.225,5.624,2.167,3.656,6.443,2.486,3.386,2.164,2.903,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2377,1.1579,1.2901,1,1.0935,1.4134,0.8237,1.3138,1.3869,0.8432,784.3,372.7,37.33,30
6,23,1,3.17,2.989,5.414,3.109,3.874,6.963,2.809,3.824,1.922,2.742,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.8811,1.215,0.8876,0,0.8401,1.2899,0.6239,1.072,1.1263,0.6307,1139,218.4,17.69,23
7,23,1,3.324,2.864,5.299,2.648,3.951,7.06,2.556,4.725,2.054,2.778,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1759,1.2651,1.1691,1,1.2076,1.4079,0.68,1.3596,1.4539,0.6862,356.9,282.1,27.77,23
8,29,1,3.731,2.982,5.4,2.214,3.093,7.05,3.262,4.882,2.006,2.688,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2119,1.2673,1.3871,0,0.87,1.118,0.657,1.2267,1.2668,0.6603,NA,NA,NA,29
9,27,1,2.422,3.36,5.748,3.159,3.695,6.907,3.099,4.179,2.087,2.489,0.606,0.626,699,0.946,0.761,0.661,0.73,0.731,5840,538,1.4598,1.3859,1.2458,0,1.0333,1.395,1.1539,1.2558,1.2098,1.1365,NA,NA,NA,27
10,29,1,2.833,2.918,5.506,2.752,3.512,7.339,3.1,4.236,1.903,2.673,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5676,1.3031,1.535,0,0.8819,1.3149,0.9759,1.293,1.2803,0.9953,NA,NA,NA,29
11,29,1,3.289,3.263,5.801,2.476,3.915,7.018,3.388,4.046,1.973,2.866,1.044,0.68,593,0.893,0.727,0.697,0.889,0.834,6219,247,1.8135,1.4968,1.5165,0,1.0168,1.4329,1.3728,1.4038,1.3919,1.3506,NA,NA,NA,29
12,26,1,3.011,2.824,6.465,3.079,4.878,6.681,2.809,4.519,1.957,2.721,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.1007,1.7703,1.8673,1,1.4937,1.9163,1.2077,1.7661,1.9406,1.131,934.1,327.9,30.99,26
13,26,1,3.111,2.662,6.552,2.551,4.254,7.041,3.263,5.102,1.891,3.017,1.021,0.707,834,0.762,0.847,0.598,0.696,0.57,5945,729,1.5643,1.2088,1.5278,0,0.8817,1.4151,0.9283,1.3829,1.3493,1.036,NA,NA,NA,26
14,28,1,3.138,2.962,6.297,2.578,3.521,6.571,2.724,3.989,2.007,2.764,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
15,30,1,3.217,3.243,6.198,2.832,3.24,7.004,3.017,4.724,1.928,2.583,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1453,1.1251,1.2205,0,0.8992,1.3336,0.6308,1.1576,1.2416,0.6254,NA,NA,NA,30
16,30,1,3.426,3.066,6.087,2.555,3.566,6.644,2.883,3.894,1.969,2.905,0.751,0.671,780,0.748,0.646,0.613,0.798,0.711,7063,395,1.4553,1.1636,1.3983,0,0.9058,1.2257,1.0059,1.19,1.1464,0.9542,1604,171.3,15.77,30
17,25,1,4.01,3.118,6.033,2.143,3.497,6.547,2.727,3.699,2.043,3.164,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1327,1.1381,1.2224,1,1.1334,1.5327,0.5592,1.3023,1.3891,0.5363,NA,NA,NA,25
18,29,1,3.093,3.014,5.069,2.268,3.685,6.819,2.937,4.126,2.074,2.719,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0838,1.1129,1.1516,1,1.3426,1.3663,0.6259,1.3717,1.4805,0.6504,627.4,308.9,30.99,29
19,28,1,2.721,3.112,5.916,3.191,3.686,6.708,2.866,3.408,1.942,2.389,0.877,0.657,901,0.77,0.7,0.587,0.628,0.643,5405,609,1.3301,1.1032,1.2762,0,0.7429,1.1847,0.953,1.062,1.0933,0.8558,NA,NA,NA,28
20,6,1,3.488,2.929,6.402,2.604,3.753,6.623,2.815,4.208,2.204,3.014,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,6
21,29,1,3.104,2.883,5.998,2.439,4.124,6.814,2.863,4.686,2.094,2.741,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3022,1.4699,1.4099,1,0.9971,1.5015,0.7774,1.4815,1.5008,0.8267,461.8,253.5,26.82,29
22,28,1,3.047,2.706,5.02,2.933,4.508,6.899,2.278,4.227,2.086,2.567,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.8661,1.0187,1.0248,0,0.7584,1.1988,0.4618,0.8954,0.8786,0.5399,NA,NA,NA,28
23,29,1,3.14,3.24,5.996,2.517,3.964,6.715,2.882,4.057,1.818,2.862,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
24,30,1,3.139,3.094,6.036,2.41,4.177,6.979,3.088,4.318,2.005,2.833,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.6527,1.288,1.5669,0,1.0728,1.4732,1.0816,1.3034,1.2861,1.0739,NA,NA,NA,30
25,27,1,2.803,2.884,5.845,2.838,4.607,6.501,2.971,4.551,2.035,2.719,0.906,0.687,514,1.008,0.727,0.806,0.906,0.832,5176,2417,1.3186,1.4945,1.1262,1,1.0777,1.4015,1.0303,1.3393,1.3346,0.9519,NA,NA,NA,27
26,30,1,3.302,2.94,5.998,2.016,3.851,6.492,3.013,4.168,1.757,3.215,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
27,19,1,2.886,2.761,6.081,2.574,3.659,6.642,2.86,4.322,1.666,3.044,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0983,1.2388,1.0274,1,1.3539,1.375,0.6229,1.3647,1.4051,0.6792,614.6,289.8,22.34,19
28,30,1,2.946,2.876,6.145,2.71,4.581,6.567,2.343,4.512,2.075,2.788,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.472,1.3019,1.3487,1,1.5386,1.2345,0.9362,1.4509,1.535,0.8956,NA,NA,NA,30
29,30,1,3.078,3.209,5.662,2.656,4.477,7.068,2.856,4.179,1.869,2.805,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4816,1.3818,1.5107,0,1.0665,1.3515,0.9898,1.3338,1.2645,1.0842,NA,NA,NA,30
30,28,1,2.927,3.121,6.085,2.565,3.219,7.156,3.318,4.711,1.768,2.758,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3738,1.4643,1.3916,1,1.089,1.5911,0.8259,1.4265,1.5981,0.9242,1071,426.3,42.78,28
31,28,1,3.099,3.043,5.7,3.627,4.654,7.269,2.815,4.395,1.874,2.767,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.6438,1.6362,1.1732,1,1.6259,1.9328,1.0215,1.9543,1.9908,0.9124,NA,NA,NA,28
32,29,1,3.115,2.913,5.432,3.02,4.078,7.178,2.93,4.092,2.07,2.841,0.998,0.674,765,0.893,0.682,0.715,0.757,0.704,7118,4274,1.5615,1.6537,1.3527,1,1.8387,1.9426,0.9645,1.9638,2.0892,1.0093,NA,NA,NA,29
33,30,1,3.116,3.14,6.436,3.321,3.726,7.012,3.26,4.491,2.063,2.807,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0892,1.0929,1.021,0,0.7961,1.1536,0.6123,1.089,1.064,0.5821,NA,NA,NA,30
34,30,1,3.273,2.932,6.019,2.61,4.243,6.892,2.729,4.982,1.877,2.849,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5663,1.2239,1.5768,1,1.0457,1.9027,1.1218,1.2948,1.3017,1.1317,NA,NA,NA,30
35,21,1,3.38,2.897,5.872,2.555,3.386,6.631,3.127,4.969,1.765,3.058,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0917,1.3231,1.2402,1,1.4143,1.5052,0.655,1.4306,1.5593,0.6058,NA,NA,NA,21
36,21,1,3.19,3.356,6.221,2.362,4.705,6.259,3.199,3.872,1.976,2.801,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,21
37,26,1,3.146,3.21,5.032,2.782,3.78,6.91,2.92,4.529,2.031,2.868,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2627,1.5557,1.3945,1,1.8794,2.1749,0.7321,1.7919,2.1267,0.7865,585.4,317.8,28.25,26
38,28,1,2.875,3.011,6.521,2.61,4.084,6.88,2.599,4.561,1.822,2.478,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
39,27,1,3.549,3.066,5.989,2.254,4.162,6.653,2.947,4.331,2.368,3.199,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2478,1.1069,1.0937,1,0.9008,1.3115,0.7267,1.1307,1.1595,0.6834,NA,NA,NA,27
40,29,1,3.138,3.016,6.004,2.619,4.185,6.525,2.767,4.082,2.001,2.817,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.25,0.9799,1.2188,0,0.8049,1.0325,0.8868,0.9842,1.0043,0.8855,NA,NA,NA,29
41,27,1,3.323,2.987,5.931,2.759,3.713,6.919,2.709,4.329,2.2,2.712,1.025,0.636,709,0.993,0.545,0.617,0.669,0.655,7118,3167,1.1583,1.2032,1.1861,1,1.3766,1.3075,0.6561,1.3678,1.5231,0.6611,628.2,313.6,31.44,27
42,26,1,3.005,2.766,5.677,2.803,3.603,7.176,2.95,4.507,1.929,2.491,0.765,0.55,984,0.679,0.627,0.584,0.686,0.705,6592,461,1.5328,1.138,1.408,0,0.9655,1.2183,0.8408,1.2035,1.1674,0.7891,846.8,205.3,18.55,26
43,26,1,3.445,3.066,5.222,3.371,4.118,7.087,2.862,4.555,1.979,2.632,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.386,1.4169,1.4777,1,0.9231,1.3265,1.2795,1.2548,1.2264,1.2874,NA,NA,NA,26
44,30,1,2.819,3.44,5.693,4.196,4.695,7.296,3.831,3.931,1.713,2.545,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
45,28,1,3.318,2.962,5.819,2.302,4.649,6.585,3.17,4.428,1.91,2.931,0.919,0.655,858,0.524,0.628,0.605,0.754,0.698,6923,144,1.5488,1.269,1.259,1,1.1773,1.4403,1.1146,1.4169,1.5761,1.2082,1271,267.9,21.2,28
46,20,1,3.482,3.408,6.138,2.224,3.714,6.238,3.286,4.666,1.93,3.419,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.461,1.9531,1.6356,1,2.0384,2.1828,1.2067,2.1438,2.2717,1.2282,407.6,603.5,62.34,20
47,16,1,3.614,2.966,5.815,2.353,4.31,6.844,2.551,4.212,2.236,2.843,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,16
48,30,1,3.044,3.073,5.63,2.713,4.434,7.047,3.068,4.299,1.675,2.961,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1264,1.0654,1.1264,1,0.8934,1.2446,0.8915,1.0457,1.1572,0.9044,NA,NA,NA,30
49,29,1,3.076,2.962,6.179,2.804,3.877,7.154,2.738,4.526,1.786,2.333,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4208,1.8776,1.493,1,1.4533,1.5383,1.4337,1.5133,1.5695,1.394,NA,NA,NA,29
50,22,1,3.03,2.938,5.764,2.407,3.524,6.997,3.118,4.331,1.987,2.787,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.139,1.059,0.9648,1,0.9239,1.0787,0.7297,1.0896,1.244,0.7409,NA,NA,NA,22
51,29,1,3.045,2.872,5.496,2.724,4.366,6.774,3.081,4.404,1.911,2.827,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.7476,1.3695,1.7662,0,1.1898,1.7215,1.1059,1.3633,1.4337,1.1415,NA,NA,NA,29
52,26,1,3.186,3.023,5.141,2.634,3.851,6.596,2.847,4.699,2,3.138,0.852,0.713,577,0.692,0.686,0.649,0.717,0.776,5030,1227,1.5164,1.4356,1.4363,1,1.3035,1.4727,0.9299,1.4113,1.4983,0.8788,NA,NA,NA,26
53,28,1,3.362,3.172,5.61,2.806,3.866,7.021,3.232,4.254,1.87,2.433,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.74,1.7204,1.8316,1,1.3804,2.1386,1.0132,1.9107,1.9886,0.9766,793.3,380.2,42.58,28
54,30,1,3.16,2.973,5.717,2.228,4.471,6.645,2.731,4.512,2.013,2.927,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3656,1.0765,1.3488,0,0.8383,1.0481,0.8514,1.0944,1.2395,0.8063,1303,228.5,18.16,30
55,12,1,2.988,3.083,5.733,2.608,3.881,7.097,2.967,4.442,1.837,2.868,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.999,1.0989,0.9235,1,1.1661,1.3903,0.5527,1.3422,1.4589,0.4754,579.7,290.2,24.6,12
56,30,1,3.177,3.148,5.929,2.573,4.06,6.847,2.739,4.059,1.887,2.453,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5929,1.3562,1.4546,0,0.8809,1.343,1.1407,1.3234,1.2719,1.2104,1380,238.9,21.55,30
57,29,1,2.823,3.218,5.94,3.121,4.567,6.978,2.819,4.768,1.934,2.901,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5524,1.3376,1.4194,0,1.4618,1.2442,1.0074,1.469,1.4291,1.0905,NA,NA,NA,29
58,29,1,3.28,2.827,5.657,2.498,3.759,6.872,2.996,4.827,1.827,2.526,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.8041,1.6074,1.6591,1,1.8175,1.7464,1.2499,1.8269,1.952,1.2942,576.9,752.2,47.26,29
59,10,1,3.138,2.734,5.006,2.565,3.257,6.794,2.86,4.495,1.85,2.545,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0127,0.879,1.0571,1,1.1973,1.3876,0.5336,1.1714,1.2667,0.5514,NA,NA,NA,10
60,29,1,3.042,2.816,5.317,2.791,5.682,6.429,2.672,4.307,1.924,2.898,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0988,0.9918,1.1719,1,0.9187,1.1016,0.5178,1.1071,1.1372,0.5299,NA,NA,NA,29
61,22,1,2.942,2.844,5.743,2.43,3.637,6.996,2.755,4.69,1.833,2.778,1.046,0.599,847,0.845,0.692,0.6,0.763,0.796,6079,2555,1.295,1.2428,1.2942,0,1.0099,1.3247,0.7971,1.2927,1.1853,0.8124,NA,NA,NA,22
62,22,1,3.371,3.169,6.049,2.546,3.367,6.869,2.698,3.965,1.974,3.038,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.8983,1.6584,1.8272,0,0.8248,1.3821,1.0034,1.4629,1.4765,0.9898,1672,244.8,19.55,22
63,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.865,0.655,685,0.817,0.629,0.65,0.69,0.707,7230,1381,1.4992,1.2085,1.5661,1,1.3421,1.3739,0.7644,1.5123,1.6502,0.8649,621.9,390.4,42.87,28
64,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.707,0.678,1143,0.805,0.623,0.671,0.634,0.756,5703,398,1.3294,1.1232,1.3242,1,1.2121,1.114,0.887,1.2537,1.3918,0.9188,NA,NA,NA,22
65,28,1,3.251,3.025,5.95,2.713,3.93,7.058,3.272,4.409,1.827,2.879,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
66,30,1,3.109,3.173,6.088,2.485,4.353,6.725,2.989,4.425,1.955,3.326,0.636,0.657,661,0.784,0.656,0.602,0.743,0.741,6229,358,1.5138,1.3035,1.5442,0,0.9818,1.2323,1.1851,1.239,1.2858,1.2227,NA,NA,NA,30
67,30,1,2.95,2.894,5.903,2.955,4.477,6.927,2.607,4.215,1.813,2.738,1.194,0.706,556,0.919,0.849,0.798,0.837,0.885,6853,1398,1.092,1.1783,1.1326,0,0.8925,1.1812,0.7137,1.128,1.1373,0.7443,NA,NA,NA,30
68,29,1,3.649,3.252,6.15,2.492,3.431,6.272,2.89,3.507,1.919,3.043,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3965,1.0986,1.3578,1,1.0689,1.2069,0.9033,1.1684,1.3213,0.9053,NA,NA,NA,29
69,26,1,3.456,2.964,5.916,2.453,3.879,7.004,2.839,4.086,2.002,2.761,0.927,0.686,514,0.757,0.696,0.768,0.76,0.93,6019,1075,1.5401,1.4857,1.4662,1,1.2552,1.4878,0.8677,1.381,1.5592,0.8873,1396,239.2,21.32,26
70,30,1,3.471,2.926,6.084,2.831,5.107,6.949,2.824,4.315,2.108,2.953,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3884,1.1211,1.3519,0,0.9559,1.1457,0.8493,1.0838,1.1024,0.8624,NA,NA,NA,30
71,22,1,3.211,3.155,5.559,3.905,5.113,6.7,2.826,4.507,2.097,2.858,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1632,1.1596,1.1994,1,1.0556,1.4231,0.6666,1.3017,1.3791,0.6538,544.3,353.2,33.94,22
72,30,1,2.831,2.958,5.636,2.091,3.813,7.573,2.753,4.963,1.85,3.207,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.9895,0.9883,1.1323,0,0.8035,1.0795,0.5004,0.9924,0.9185,0.4366,NA,NA,NA,30
73,30,1,3.162,3.103,5.567,2.795,4.33,6.725,2.813,4.49,2.147,3.01,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2079,1.0271,1.0979,0,0.8018,1.1091,0.6695,1.058,0.9839,0.6603,NA,NA,NA,30
74,25,1,3.24,3.051,5.984,2.22,4.122,7.1,3.203,4.103,2.024,3.01,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3073,1.3813,1.0856,1,1.5049,1.5394,0.7608,1.4522,1.6209,0.7327,NA,NA,NA,25
75,25,1,3.614,3.628,6.533,2.194,4.143,6.458,3.161,3.96,1.956,3.145,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2082,1.0461,1.1382,0,0.7025,1.1687,0.5562,1.0049,1.0251,0.5498,NA,NA,NA,25
76,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.022,0.661,172,0.764,0.642,0.629,0.607,0.635,6467,2320,1.3,1.364,1.1552,1,1.4345,1.5076,0.7405,1.5585,1.5663,0.7672,NA,NA,NA,30
77,23,1,3.164,2.919,6.136,3.063,3.947,6.87,3.034,4.432,2.066,2.587,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0878,1.0661,1.1656,1,1.3543,1.5618,0.6543,1.3069,1.3644,0.7393,502,693.7,70.65,23
78,29,1,2.88,3.09,6.019,2.765,3.695,6.972,2.972,4.116,1.88,2.523,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
79,29,1,3.024,2.854,5.764,2.958,4.282,6.921,2.843,4.566,1.9,2.99,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
80,21,1,2.637,3.325,5.579,2.537,4.312,6.397,3.118,4.764,1.943,3.244,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.7178,0.9826,0.6807,0,0.7379,1.0379,0.4595,0.9178,0.9427,0.4473,NA,NA,NA,21
81,27,1,3.022,3.018,5.652,2.413,5.252,6.951,2.754,4.615,1.875,2.905,0.873,0.72,644,0.739,0.667,0.749,0.745,0.813,5486,1438,1.1269,1.1461,1.219,1,1.0376,1.1751,0.6441,1.0896,1.1188,0.6901,1219,223.2,17.14,27
82,30,1,2.981,2.907,5.29,2.77,4.347,6.89,2.789,4.522,1.983,2.552,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4315,1.2034,1.3928,0,0.9383,1.2518,0.9855,1.2374,1.2536,1.0551,NA,NA,NA,30
83,29,1,3.477,2.918,6.117,2.513,3.348,6.862,3.403,4.11,1.841,2.566,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2921,1.1635,1.1408,0,0.7067,1.0488,0.8612,1.0398,0.9993,0.9185,NA,NA,NA,29
84,30,1,3.068,2.839,5.89,2.421,3.443,6.565,2.913,4.436,2.009,2.996,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2101,1.0323,1.1901,0,0.8466,1.062,0.842,0.9738,1.0448,0.7854,NA,NA,NA,30
85,28,1,3.015,2.944,6.31,2.245,4.397,6.579,2.344,3.929,1.952,3.208,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4821,1.2795,1.457,0,0.7522,1.0649,0.6882,1.2164,1.1586,0.7086,NA,NA,NA,28
86,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.776,0.541,823,0.957,0.584,0.557,0.714,0.701,6402,1036,1.772,1.395,1.761,1,1.4082,1.5414,1.0557,1.6166,1.7229,1.0489,NA,NA,NA,30
87,27,1,3.269,3.294,5.837,2.237,3.533,6.462,2.667,4.048,2.173,2.56,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,27
88,28,1,2.649,2.958,5.522,2.662,3.552,6.887,3.208,4.347,1.907,2.651,0.956,0.716,576,0.818,0.711,0.643,0.73,0.675,6000,1727,1.188,1.2618,1.1243,1,1.5427,1.7156,0.6151,1.5124,1.6839,0.5759,444.1,241.2,23.38,28
89,30,1,3.387,2.815,6.543,2.786,3.448,6.972,2.906,3.495,1.988,3.026,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0947,1.2725,1.0124,1,1.3277,1.5956,0.7297,1.2787,1.7229,0.6883,555.8,291.8,23.55,30
90,30,1,3.031,3.15,5.793,2.393,4.489,6.635,3.047,4.22,1.894,2.812,1.044,0.765,751,0.787,0.861,0.772,0.997,0.87,7841,621,1.3762,1.1499,1.5699,0,0.907,1.0815,0.8991,1.1677,1.0735,0.8844,1700,286.9,26.7,30
91,28,1,3.285,3.403,6.176,2.719,4.416,6.59,3.346,4.047,1.913,3.235,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
92,30,1,2.574,3.193,5.542,2.832,3.966,6.7,2.999,4.581,1.994,2.984,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
93,30,1,2.953,3.215,6.225,2.946,4.757,7.205,3.066,4.5,2.206,2.77,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
94,30,1,2.838,2.846,5.273,2.876,3.677,7.137,3.049,4.583,2.005,2.797,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
95,16,1,3.734,3.03,5.659,2.43,3.606,6.099,2.514,4.788,2.206,3.115,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,16
96,30,1,2.953,3.194,5.749,2.526,3.148,7.137,3.237,4.115,2.073,2.951,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5848,1.685,1.4583,1,1.3518,1.4509,1.2903,1.6882,1.6311,1.2144,NA,NA,NA,30
97,26,1,3.284,2.804,5.871,2.467,3.596,6.894,2.995,4.288,1.874,2.485,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4931,1.244,1.3333,0,0.7231,1.1666,1.0483,1.1871,1.1014,1.0381,NA,NA,NA,26
98,26,1,3.003,2.982,6.38,2.779,4.519,6.954,2.916,4.061,1.923,2.741,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,26
99,30,1,3.202,3.205,6.032,2.507,4.028,6.917,2.927,4.63,1.944,2.93,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3152,1.0637,1.3043,0,0.7879,1.1828,0.773,1.1236,1.0751,0.7851,NA,NA,NA,30
100,29,1,3.287,2.891,5.752,2.614,3.817,7.225,2.702,4.022,2.203,2.596,0.715,0.644,780,0.941,0.656,0.751,0.797,0.803,6979,4564,1.2501,1.4268,0.9044,1,1.2552,1.4718,0.6763,1.4959,1.4891,0.6017,NA,NA,NA,29
101,30,1,3.22,2.957,5.561,2.513,3.85,6.527,2.475,4.737,2.092,2.844,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
102,28,1,3.127,3.006,4.831,2.791,3.636,6.915,2.669,4.263,2.04,2.55,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
103,25,1,3.924,3.334,6.45,2.983,3.55,6.664,3.12,3.816,2.36,2.788,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,25
104,22,1,3.556,3.013,6.103,2.723,3.201,7.201,2.986,4.353,1.852,2.805,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4212,1.4962,1.362,1,1.7307,1.6876,0.7319,1.6182,1.7131,0.6758,NA,NA,NA,22
105,30,1,3.121,2.968,5.165,3.397,4.691,7.327,2.568,3.94,1.962,2.365,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.6239,1.2278,1.4947,0,0.7081,1.2877,1.054,1.3195,1.227,1.106,NA,NA,NA,30
106,30,1,3.157,2.776,5.181,2.25,4.203,6.21,2.783,4.079,2.089,2.886,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
107,30,1,3.163,3.484,6.206,2.734,4.147,6.956,2.814,4.326,2.028,2.802,1.094,0.88,632,1.153,0.829,0.794,0.888,0.981,6715,2103,1.3972,1.1758,1.3228,0,0.7711,1.0944,0.8206,1.2345,1.1684,0.8563,NA,NA,NA,30
108,27,1,3.229,3.295,7.016,2.273,3.972,6.513,2.841,3.067,1.988,2.832,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.6947,1.3654,1.6117,0,0.6825,1.2224,1.2589,1.2933,1.3459,1.2486,1349,241.6,20.36,27
109,23,1,3.476,3.143,5.751,2.363,2.879,6.524,3.106,3.478,1.7,3.052,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4781,1.4981,1.5483,1,1.3196,1.4141,1.0216,1.5159,1.6856,1.078,NA,NA,NA,23
110,29,1,3.271,3.023,5.643,2.192,4.58,6.835,2.931,4.799,2.044,3.031,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
111,26,1,3.14,3.106,4.917,2.041,3.324,6.303,2.884,4.9,2.016,2.859,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0784,1.3647,0.9483,1,1.5028,1.7108,0.508,1.2762,1.5743,0.4923,NA,NA,NA,26
112,20,1,3.005,3.028,6.118,2.171,3.66,6.343,3.069,4.329,2.125,3.151,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,20
113,29,1,3.191,3.177,5.684,2.368,3.604,6.962,2.716,4.437,2.064,3.031,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5625,1.355,1.654,1,1.5534,1.769,0.7888,1.7835,1.7938,0.886,NA,NA,NA,29
114,29,1,3.094,2.854,6.031,2.572,4.128,7.055,2.874,3.986,1.806,3.028,0.779,0.624,578,0.78,0.681,0.581,0.972,0.791,6791,532,1.5514,1.3633,1.4299,0,0.8488,1.3429,1.0292,1.2515,1.2916,1.0093,1558,194.5,16.58,29
115,21,1,2.938,2.778,4.781,2.99,4.296,6.65,2.819,5.409,1.881,2.759,0.616,0.726,488,0.814,0.731,0.657,0.756,0.8,4668,2831,1.2988,1.2602,1.3875,1,1.2746,1.4154,0.9444,1.4598,1.5375,0.9815,426.9,322.5,27.84,21
116,30,1,3.019,3.132,6.017,2.538,4.633,7.278,2.826,4.136,1.916,2.828,0.727,0.681,821,0.849,0.63,0.634,0.727,0.726,7260,867,1.4542,1.2538,1.2522,0,1.0189,1.3266,1.0155,1.1717,1.3004,0.9928,1622,180.4,16.45,30
117,30,1,2.995,3.162,5.033,2.81,4.829,6.841,2.689,4.521,1.792,2.466,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3791,1.1044,1.2537,0,0.7532,1.1106,0.9103,1.0673,1.0409,0.9542,NA,NA,NA,30
118,29,1,3.239,3.518,5.366,2.522,3.68,6.757,2.861,4.395,1.975,2.811,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2927,1.0796,1.2481,0,0.7083,1.0416,0.8002,1.0741,1.0108,0.8311,1700,248.8,21.25,29
119,30,1,2.971,2.946,5.715,3.041,3.842,7.059,2.895,4.1,1.825,2.626,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.441,1.3264,1.5155,0,0.7895,1.233,1.2588,1.1517,1.1579,1.2148,NA,NA,NA,30
120,30,1,2.824,2.861,4.904,2.832,3.993,7.143,2.579,4.528,2.128,2.706,1.018,0.732,741,0.835,0.697,0.749,0.867,0.784,6241,1352,1.1704,1.0006,1.1797,0,0.8163,1.2399,0.676,1.0068,1.082,0.6978,1700,288.8,25.98,30
121,27,1,3.097,3.614,5.505,2.445,4.59,7.032,3.063,4.243,1.99,2.919,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,27
122,18,1,3.776,3.224,5.937,2.381,3.321,6.12,3.272,4.1,1.814,3.223,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,18
123,21,1,3.005,3.274,5.587,2.588,3.461,6.513,2.581,4.324,2.057,3.041,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1953,1.4996,1.1797,1,1.627,2.1047,0.6334,1.6137,1.8083,0.6171,NA,NA,NA,21
124,27,1,3.423,3.032,5.401,2.635,3.908,6.694,2.444,3.877,2.015,2.729,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3541,1.5076,1.3147,1,1.6237,1.8485,0.7896,1.7627,1.7915,0.8122,NA,NA,NA,27
125,28,1,3.461,3.125,6.305,2.23,3.639,6.866,3.353,4.409,1.987,3.042,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.9813,0.9475,1.0384,1,1.1974,1.1682,0.5942,1.0195,1.1324,0.6092,549.7,377.8,43.17,28
126,29,1,3.246,3.298,5.66,2.41,3.68,7.161,2.71,4.413,1.882,2.961,0.908,0.744,1032,0.877,0.668,0.717,0.897,0.828,8257,438,1.2195,1.0788,1.2999,0,0.8038,1.1111,0.6939,1.0175,1.0477,0.7013,NA,NA,NA,29
127,26,1,3.335,2.847,6.021,2.54,3.64,6.867,2.876,4.189,2.097,3.079,0.724,0.638,663,0.824,0.596,0.641,0.728,0.783,5559,1568,1.4443,1.6516,1.4672,1,1.6933,1.6493,1.0409,1.4737,1.5576,1.0888,827.9,332.3,31.94,26
128,30,1,3.362,3.135,5.538,3.649,5.704,7.015,2.946,4.504,1.916,2.66,0.932,0.756,761,0.797,0.724,0.713,0.721,0.745,5659,195,1.7168,1.9812,1.6471,1,2.0619,2.0116,1.2042,2.1035,2.2852,1.072,588.1,511.8,60.66,30
129,27,1,3.044,3.05,5.92,2.514,4.402,7.031,2.791,4.55,1.936,2.945,0.883,0.693,732,0.848,0.65,0.64,0.694,0.691,7009,391,1.384,1.0808,1.2362,0,0.7679,1.1752,0.8317,1.0503,1.1122,0.7941,1700,264.4,24.03,27
130,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.908,0.65,998,0.808,0.735,0.598,0.696,0.699,6200,2141,1.1506,1.1813,1.1872,0,0.9168,1.1215,0.6062,1.1499,1.182,0.6164,NA,NA,NA,28
131,18,1,3.067,3.191,5.082,3.126,4.036,6.805,2.893,4.271,1.866,2.512,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,18
132,29,1,3.59,3.035,5.568,2.563,5.168,6.693,2.564,3.69,1.992,2.83,0.815,0.731,778,0.627,0.687,0.646,0.618,0.663,5473,704,1.4313,1.1061,1.2967,0,0.854,1.1107,0.9197,1.0989,1.1309,0.9529,NA,NA,NA,29
133,29,1,3.052,3.043,5.267,3.083,4.582,7.099,2.745,4.202,2.125,2.744,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
134,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.88,0.806,359,0.839,0.699,0.709,0.887,0.73,7278,1056,1.6633,1.4705,1.5884,1,1.3153,1.3965,0.9288,1.5984,1.709,0.941,626.2,241.9,21.09,26
135,30,1,2.799,3.12,5.694,2.435,4.077,6.799,3.024,4.131,1.833,2.964,0.801,0.78,770,0.544,0.707,0.668,0.852,0.833,6861,705,1.6869,1.8071,1.7116,1,1.8025,1.901,1.0831,1.9132,2.0149,1.1175,NA,NA,NA,30
136,26,1,3.319,3.041,5.844,2.793,4.487,6.931,2.753,3.848,2.021,2.86,0.798,0.635,644,0.868,0.618,0.595,0.772,0.677,6365,611,1.6518,1.3671,1.5946,1,1.3802,1.4668,1.0493,1.4141,1.5052,1.0089,NA,NA,NA,26
137,23,1,3.5,3.027,6.071,2.747,3.366,6.958,2.961,3.829,1.942,3.309,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.9755,1.1167,0.9064,1,0.9977,1.2433,0.6949,1.2424,1.3406,0.7511,NA,NA,NA,23
138,22,1,3.264,3.01,5.213,2.505,3.76,6.847,2.9,4.323,1.893,2.788,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0534,1.0185,1.101,1,1.4222,1.5497,0.6288,1.3362,1.3865,0.6501,NA,NA,NA,22
139,28,1,2.945,3.155,5.934,2.737,4.417,6.983,2.791,4.299,1.917,2.871,1.015,0.688,839,1.143,0.712,0.691,0.738,0.738,6809,855,1.4231,1.5395,1.5034,1,1.4566,1.7041,0.7709,1.6041,1.6627,0.8573,NA,NA,NA,28
140,28,1,2.452,2.932,5.61,3.034,4.65,7.07,2.961,4.246,1.784,2.173,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
141,30,1,3.1,2.848,5.743,2.66,3.616,6.701,2.773,4.393,1.822,2.986,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2306,1.3587,1.3119,1,1.1028,1.4064,0.7662,1.3832,1.4003,0.8166,NA,NA,NA,30
142,29,1,3.372,2.894,6.054,2.874,3.881,6.933,3.212,4.25,1.817,2.734,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0572,1.1659,1.0823,0,0.6098,1.0312,0.4904,1.0004,1.0313,0.4685,NA,NA,NA,29
143,26,1,3.045,2.963,5.961,2.202,3.226,6.635,2.924,4.052,2.102,3.144,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1764,1.1542,1.1665,1,0.8589,1.185,0.8938,1.1447,1.2216,0.8901,1633,406,33.43,26
144,0,1,3.394,3.041,5.831,2.535,3.512,7.219,3.203,4.846,2.07,2.745,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0687,1.2621,1.0085,1,1.5062,1.6049,0.6237,1.4212,1.5058,0.6476,NA,NA,NA,0
145,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.762,0.774,659,0.841,0.645,0.751,0.775,0.752,8347,1599,1.3747,1.057,1.5281,0,0.8477,1.2587,0.8356,1.2835,1.3487,0.8475,879.1,282,24.22,29
146,19,1,2.62,2.953,5.5,3.991,4.223,7.351,2.994,4.293,1.993,2.381,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2026,1.311,1.0525,1,1.2014,1.3607,0.764,1.2164,1.3801,0.7125,674.3,363.8,31.08,19
147,30,1,3.354,2.801,5.663,2.538,3.582,6.718,2.817,4.312,2.027,2.969,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.6205,1.3701,1.4836,0,0.9106,1.4225,0.9876,1.3066,1.3,0.9573,NA,NA,NA,30
148,27,1,2.816,2.927,5.909,2.774,3.698,6.675,2.601,4.358,1.925,2.884,0.885,0.88,867,1.184,0.845,0.849,0.822,0.715,6162,612,1.503,1.0861,1.416,0,0.8028,1.3864,0.7624,1.1393,1.089,0.765,1218,167,15.6,27
149,26,1,3.213,2.962,5.744,2.537,3.502,6.956,2.934,4.563,1.968,2.967,0.837,0.799,449,0.639,0.826,0.681,0.867,0.835,6158,8454,0.931,1.1368,0.7338,1,1.0834,1.1934,0.7534,1.2053,1.2592,0.7271,NA,NA,NA,26
150,19,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.841,0.62,425,0.694,0.653,0.615,0.595,0.693,4510,2290,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,19
151,26,1,3.2,2.954,5.475,2.798,3.515,6.719,2.866,4.366,2.035,2.674,0.89,0.555,958,0.627,0.636,0.603,0.614,0.636,7219,874,1.4499,1.1831,1.4306,1,0.9376,1.4189,0.9655,1.3764,1.4056,1.0291,NA,NA,NA,26
152,30,1,3.694,3.016,5.762,2.916,4.471,7.098,3.086,4.735,1.762,2.77,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3756,1.4752,1.3725,1,1.1869,1.7488,0.7577,1.3663,1.4161,0.7828,NA,NA,NA,30
153,20,1,3.066,3.363,6.177,2.472,3.817,6.713,2.937,4.369,1.842,3.052,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,20
154,29,1,3.337,3.087,6.812,3.095,4.569,6.906,2.816,4.429,1.824,2.524,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2418,1.1415,1.1667,0,0.7878,1.0148,0.6689,1.0692,1.0323,0.7022,1371,218.4,19.52,29
155,27,1,3.228,2.912,6.052,2.914,3.876,7.023,2.928,4.391,1.884,2.596,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5959,1.2299,1.4993,1,0.7271,1.7521,0.7216,1.4366,1.3616,0.7951,NA,NA,NA,27
156,30,1,4.013,2.96,6.079,2.284,4.405,6.97,3.179,4.655,1.883,3.244,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0752,0.9879,1.1737,1,1.0917,1.1728,0.6772,1.0387,1.0443,0.7223,NA,NA,NA,30
157,30,1,3.023,2.915,5.42,3.832,4.4,6.889,2.827,4.325,2.111,2.767,0.896,0.807,692,0.9,0.841,0.857,0.935,0.826,5763,797,1.7714,1.2834,1.5417,0,1.0025,1.4073,1.0571,1.3039,1.2215,1.0434,NA,NA,NA,30
158,30,1,3.182,3.244,6.076,2.37,3.374,6.932,2.855,3.783,2.026,2.716,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
159,16,1,3.168,3.117,6.212,2.584,3.633,7.138,3.426,4.556,1.945,2.772,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,16
160,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.007,0.698,708,0.823,0.769,0.731,0.835,0.895,5548,1426,1.3783,1.1027,1.3754,0,0.7997,1.2517,0.9092,1.1036,1.1654,0.8798,NA,NA,NA,29
161,27,1,3.585,3.319,6.856,2.304,3.814,6.477,2.95,4.67,1.787,3.455,0.821,0.654,515,0.718,0.542,0.687,0.791,0.678,6771,712,1.5459,1.4584,1.4033,1,1.2218,1.4031,0.9359,1.4113,1.4668,1.0383,NA,NA,NA,27
162,22,1,3.098,3.248,6.677,2.451,3.411,6.804,2.974,4.317,2.145,2.98,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,22
163,30,1,3.02,2.978,5.928,2.33,3.505,7.197,3.249,4.035,1.864,2.473,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4312,1.2128,1.2171,1,0.9928,1.1636,0.8453,1.1589,1.1901,0.8321,NA,NA,NA,30
164,30,1,3.254,2.897,6.249,2.728,4.095,6.86,3.145,4.028,1.861,2.931,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.016,1.0124,1.0123,1,1.0004,1.1424,0.5082,1.0363,1.0943,0.5117,NA,NA,NA,30
165,26,1,3.034,2.846,6.141,2.634,4.82,6.451,2.67,3.834,1.981,2.687,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5256,1.4003,1.5977,1,1.2329,1.3861,0.834,1.5755,1.6616,0.8582,NA,NA,NA,26
166,26,1,3.065,3.335,5.786,3.305,4.332,7.23,3.424,4.671,1.926,2.748,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5167,1.379,1.3965,1,1.7245,1.7011,0.7608,1.5885,1.7536,0.8102,NA,NA,NA,26
167,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.674,0.708,759,0.801,0.659,0.631,0.711,0.7,5045,1107,1.5307,1.4401,1.4535,1,1.9026,1.8561,0.9613,1.6979,1.9451,0.9306,NA,NA,NA,23
168,20,1,2.888,3.147,5.961,3.01,3.688,6.765,3.126,3.939,1.982,2.775,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0535,1.2661,1.0736,1,1.512,1.3067,0.8421,1.3706,1.5091,0.8963,NA,NA,NA,20
169,15,1,3.059,2.912,5.939,2.834,4.022,6.936,2.949,4.931,2.124,2.689,0.635,0.679,441,0.913,0.671,0.573,0.748,0.809,3944,5917,1.349,1.6396,1.1993,1,2.0208,1.7801,0.7638,1.7444,1.7665,0.7719,NA,NA,NA,15
170,29,1,2.701,2.933,5.249,2.339,5.038,7.051,2.829,4.023,2.028,2.441,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2481,1.0958,1.1473,1,0.8779,1.1493,0.8528,1.1297,1.2215,0.8633,859.6,339.9,32.57,29
171,27,1,3.097,3.021,5.73,3.298,3.696,7.162,2.911,4.048,1.795,2.531,0.763,0.67,740,0.703,0.671,0.694,0.839,0.724,7306,1577,1.3997,1.3116,1.284,1,1.405,1.3486,0.8795,1.4514,1.6348,0.6728,NA,NA,NA,27
172,28,1,3.484,3.39,6.059,2.689,3.262,6.863,2.925,4.663,1.986,3.011,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
173,22,1,2.823,3.094,6.327,2.327,3.95,6.366,2.984,3.885,1.777,2.707,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,22
174,23,1,3.473,2.918,5.024,2.646,3.707,7.162,3.225,4.395,1.975,2.558,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2227,1.6032,1.4413,1,1.3819,2.0633,0.8683,1.6498,1.7185,0.997,878.3,267,26.74,23
175,28,1,3.401,2.863,5.726,2.619,4.791,6.785,2.739,4.538,1.796,2.785,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3972,1.0197,1.3127,0,0.8455,1.2104,0.8201,1.064,1.0918,0.8569,1700,258.1,21.08,28
176,25,1,3.013,2.878,6.696,2.609,5.403,6.849,3.141,3.614,2.008,2.63,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.9786,1.3118,0.7705,0,1.5339,1.4282,0.5944,1.3551,1.4072,0.5971,NA,NA,NA,25
177,22,1,3.216,2.895,5.246,2.6,3.918,6.88,2.928,4.152,1.888,2.663,1.207,0.668,466,1.184,0.739,0.729,0.807,0.714,6883,646,0.9811,0.8272,0.9482,0,0.7052,0.7581,0.5968,0.7894,0.7896,0.6125,NA,NA,NA,22
178,18,1,2.929,2.318,5.363,2.132,3.114,6.633,2.52,4.609,2.136,2.745,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2096,1.3196,1.2054,1,1.7451,1.6988,0.8645,1.4598,1.8083,0.8147,NA,NA,NA,18
179,17,1,3.566,2.914,5.645,2.405,3.373,6.951,2.856,4.843,2.011,2.816,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2946,1.5049,1.2812,1,1.2278,1.7143,0.9517,1.4939,1.5399,0.8559,NA,NA,NA,17
180,28,1,3.277,2.971,5.386,2.525,4.121,6.994,2.578,5.109,1.903,2.954,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4056,1.4209,1.2726,0,1.0919,1.2286,1.1968,1.2258,1.2031,1.2149,NA,NA,NA,28
181,29,1,3.054,3.075,5.539,2.816,3.687,6.937,2.956,4.306,1.92,2.799,1.122,0.857,748,0.908,0.771,0.815,0.917,0.882,5986,1368,1.6582,1.5041,1.4835,1,1.9015,1.5491,1.0745,1.3894,1.7084,1.0761,NA,NA,NA,29
182,16,1,2.906,3.102,5.728,2.431,3.661,7.076,3.434,4.207,1.922,2.885,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,16
183,20,1,3.12,3.194,5.863,2.36,3.543,7.064,3.203,4.346,1.833,2.618,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,20
184,29,1,2.836,3.274,5.918,3.144,4.142,7.146,2.719,4.208,2.153,2.438,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5099,1.492,1.3554,1,1.3997,1.752,1.0452,1.5836,1.7716,0.9882,528,488.2,58.37,29
185,27,1,3.297,3.27,5.92,2.042,3.48,6.341,2.944,4.095,1.999,3.075,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4375,1.4659,1.2714,1,1.8111,1.9299,0.9015,1.5948,1.8608,0.9597,714.7,282.8,22.79,27
186,21,1,3.312,3.172,5.853,2.176,3.555,6.782,3.016,3.865,1.921,3.167,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2114,1.2528,1.1612,1,1.2732,1.4323,0.5572,1.4462,1.4813,0.582,NA,NA,NA,21
187,24,1,3.441,3.246,5.392,2.162,3.399,6.087,2.94,3.304,2.136,3.459,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2834,1.1962,1.1604,0,0.8405,1.2105,0.5575,1.3339,1.3479,0.6823,NA,NA,NA,24
188,28,1,2.665,2.954,5.265,2.569,4.284,7.311,3.228,4.07,1.996,2.47,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.857,1.4919,1.7352,0,1.0094,1.459,1.1714,1.3155,1.2971,1.1712,NA,NA,NA,28
189,30,1,3.388,3.083,5.532,2.296,3.743,6.849,2.648,4.063,1.933,3.452,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5426,1.7034,1.4582,1,1.7782,1.7264,1.1166,1.8284,1.9229,1.1485,NA,NA,NA,30
190,23,1,3.515,3.137,5.369,2.748,3.457,6.843,2.912,5.165,2.132,2.703,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5489,1.5123,1.5788,1,1.4977,1.4483,1.0761,1.6129,1.7176,1.02,733.1,870.3,82.52,23
191,29,1,2.989,3.262,6.197,2.993,3.76,6.944,2.881,4.126,1.962,2.771,0.83,0.622,876,0.963,0.675,0.631,0.834,0.709,6015,621,1.1034,0.8659,1.1164,0,0.863,1.1065,0.5637,0.9625,1.0065,0.5777,NA,NA,NA,29
192,30,1,2.975,2.967,6.556,2.365,4.821,6.343,3.21,4.624,2.032,3.145,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.13,1.2405,1.1223,1,0.9264,1.235,1.0264,1.0727,1.2596,1.0628,1700,376.6,35.77,30
193,26,1,3.334,3.022,6.438,2.216,3.445,6.324,2.637,4.226,1.959,3.168,1.117,0.624,687,0.979,0.71,0.667,0.693,0.867,6329,1124,1.5118,1.2952,1.4114,1,1.3615,1.3184,0.9,1.3462,1.4812,0.8868,NA,NA,NA,26
194,30,1,2.984,3.219,5.687,3.395,5.117,6.917,2.847,4.37,2.339,2.778,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.197,1.0697,1.1888,0,0.8435,1.0712,0.6679,1.1081,1.1503,0.6988,NA,NA,NA,30
195,29,1,3.446,2.899,5.817,2.721,4.474,6.852,2.838,4.693,1.799,2.756,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4297,1.2848,1.2155,1,1.1647,1.4432,0.9656,1.3427,1.5394,0.9254,1233,477.5,46.35,29
196,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.755,0.679,904,0.933,0.729,0.717,0.825,0.846,8441,1579,1.3441,1.1856,1.406,0,1.1318,1.3571,0.8981,1.2367,1.2669,0.8626,NA,NA,NA,30
197,27,1,3.455,3.184,6.209,2.533,3.939,6.62,2.952,4.06,1.966,3.131,0.98,0.604,637,0.892,0.588,0.657,0.682,0.729,6388,1037,1.311,1.1606,1.4138,1,1.6505,1.4776,0.6221,1.4662,1.597,0.6916,NA,NA,NA,27
198,30,1,2.688,3.007,6.112,3.181,4.564,6.758,2.857,3.913,1.859,2.998,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.332,1.2454,1.4026,0,0.9164,1.2071,0.7593,1.1217,1.1002,0.7737,NA,NA,NA,30
199,29,1,3.1,3.202,6.135,2.89,4.236,6.954,3.132,4.087,2.001,2.508,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
200,30,1,2.92,2.924,5.847,3.572,4.14,7.117,2.84,4.147,1.916,2.798,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
201,27,1,3.202,2.885,6.087,2.765,4.259,6.959,2.915,4.574,1.758,2.753,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3849,1.4544,1.3267,1,1.2498,1.3586,1.023,1.3325,1.3397,1.012,NA,NA,NA,27
202,21,1,3.676,2.793,6.415,1.889,3.597,6.476,2.959,4.945,2.071,2.801,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,21
203,30,1,3.122,2.806,5.314,2.036,3.473,6.538,2.894,4.471,1.78,2.856,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2423,1.1235,1.2394,1,1.0923,1.6208,0.8739,1.2997,1.4359,0.9728,812.9,293.7,27.67,30
204,29,1,2.742,3.358,4.614,2.977,4.425,7.083,2.755,4.682,2.054,2.89,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
205,29,1,3.225,3.223,6.055,2.71,3.699,6.728,3.109,4.393,1.86,2.785,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
206,20,1,2.787,2.829,5.894,2.344,3.695,6.408,2.701,4.138,1.892,3.043,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.4626,1.3737,1.2002,1,1.5852,1.4858,0.8662,1.3239,1.5136,0.8212,NA,NA,NA,20
207,30,1,2.952,3.009,6.044,2.555,4.451,6.57,3.029,3.933,1.855,2.544,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
208,30,1,3.129,2.887,5.907,4.027,3.785,7.118,2.853,3.682,1.976,2.562,0.828,0.649,726,0.815,0.748,0.739,0.912,0.755,5899,1036,1.247,1.1623,1.2536,0,1.0103,1.3795,0.8628,1.21,1.2435,0.8471,1574,231.6,21.23,30
209,28,1,3.387,2.989,5.745,2.613,3.083,6.771,3.04,4.566,2.19,3.051,1.149,0.678,733,1.019,0.79,0.692,0.826,0.728,6700,3081,1.2056,1.2294,1.2388,1,1.8657,1.8779,0.6081,1.6865,1.7,0.6453,443.7,160.5,14.55,28
210,24,1,3.589,2.68,5.482,2.542,4.031,6.753,3.157,4.407,1.97,2.83,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5517,1.5293,1.4443,1,1.617,1.6047,0.8289,1.71,1.7696,0.7597,NA,NA,NA,24
211,13,1,3.062,3.104,6.138,2.458,3.657,6.394,3.037,4.207,2.064,3.089,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,13
212,30,1,3.044,3.047,5.108,2.917,4.64,6.983,2.883,4.718,1.838,2.659,0.587,0.661,580,0.805,0.702,0.628,0.695,0.623,6180,660,1.7886,1.2032,1.6599,0,1.0516,1.6953,1.1609,1.2762,1.4401,1.1677,NA,NA,NA,30
213,29,1,3.225,3.107,6.106,2.361,3.704,6.044,2.946,4.999,2.19,2.775,0.757,0.819,709,1.051,0.741,0.755,0.791,0.752,7250,670,1.3192,1.1066,1.2584,0,0.8459,1.1704,0.7218,1.0615,1.0388,0.7678,NA,NA,NA,29
214,30,1,2.893,3.054,6.119,2.909,3.573,6.795,2.843,4.312,1.99,2.452,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
215,27,1,3.885,2.784,5.54,2.828,4.108,7.001,3.074,4.617,2.164,2.766,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.0136,1.0306,1.003,1,0.8265,1.2027,0.6081,1.0627,1.0283,0.5788,NA,NA,NA,27
216,19,1,3.504,2.833,5.914,2.356,5.145,6.345,2.653,4.006,1.992,3.218,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.9103,1.2843,1.116,0,0.9329,1.2228,0.8606,1.0912,1.1539,0.9307,NA,NA,NA,19
217,17,1,3.4,2.862,5.339,2.324,3.787,6.8,2.977,3.73,1.898,3.193,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1093,1.2693,1.0945,1,1.173,1.5856,0.7245,1.402,1.4195,0.733,NA,NA,NA,17
218,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.993,0.783,576,0.705,0.663,0.678,0.739,0.648,7163,4978,0.8673,1.3186,0.9234,1,1.3469,1.6666,0.6263,1.4497,1.7108,0.5714,NA,NA,NA,25
219,18,1,3.238,2.902,5.557,3.037,4.036,7.026,3.079,4.35,2.046,2.456,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,18
220,29,1,3.153,2.907,5.829,2.654,3.938,6.928,2.484,4.349,1.849,2.707,0.574,0.726,714,0.868,0.69,0.815,0.895,0.746,7102,1298,1.228,1.2198,1.1813,0,0.8201,1.0732,0.7899,1.0984,1.1058,0.853,1700,284,23.4,29
221,28,1,2.998,2.956,5.472,3.366,4.549,6.719,2.914,4.155,1.814,2.725,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1757,1.2517,1.4208,1,1.4094,1.4204,0.8536,1.316,1.4601,0.8368,NA,NA,NA,28
222,28,1,3.323,3.035,6.495,2.286,3.595,6.641,2.928,4.223,2.202,3.013,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.6249,1.3951,1.5233,1,1.5409,1.8512,0.8068,1.78,1.7997,0.7778,NA,NA,NA,28
223,30,1,2.68,2.626,5.19,2.637,4.012,7.239,2.821,4.855,2.061,2.706,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
224,27,1,2.981,2.946,5.652,3.633,4.811,7.35,3.268,4.391,1.911,2.704,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,27
225,30,1,2.985,3.055,5.736,3.141,3.737,7.107,3.018,4.526,1.794,2.306,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2016,0.9788,1.0162,0,0.7192,1.1053,0.8009,1.0328,1.0704,0.8109,NA,NA,NA,30
226,27,1,3.19,3.092,5.927,2.441,3.954,6.675,3.171,4.632,2.206,2.834,0.946,0.754,794,0.808,0.706,0.715,0.717,0.795,8358,1156,1.7242,1.6372,1.7213,0,1.3985,1.5806,1.2946,1.4384,1.6444,1.3037,NA,NA,NA,27
227,24,1,3.263,2.85,6.085,2.544,3.902,6.708,2.95,4.099,2.024,2.998,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,24
228,29,1,3.283,3.241,6.085,2.644,3.679,6.961,2.771,4.276,2.032,3.249,0.875,0.635,605,0.958,0.59,0.604,0.774,0.72,6257,625,1.6932,1.3256,1.6232,0,0.828,1.4167,0.9406,1.3309,1.3289,0.9399,1297,189.4,16.36,29
229,13,1,3.239,3.187,5.495,2.21,4.098,6.855,2.766,4.577,2.018,3.169,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1698,1.2772,1.2464,1,0.9871,1.0102,0.7898,1.0107,1.1294,0.8195,NA,NA,NA,13
230,11,1,2.865,3.29,6.017,2.307,4.303,6.73,3.021,4.18,2.156,3.03,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5235,1.0247,1.4288,0,0.6875,0.9746,0.9941,1.1032,1.1169,0.9948,NA,NA,NA,11
231,30,1,3.175,3.094,5.745,2.457,4.042,6.619,2.916,4.101,1.941,2.804,0.608,0.557,1053,0.498,0.675,0.638,0.757,0.723,6194,169,1.4874,1.2407,1.41,0,0.675,1.1801,1.1866,1.1779,1.1889,1.1971,1700,140.7,15.78,30
232,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.802,0.899,714,0.874,0.858,0.889,0.929,0.889,7156,849,1.1964,1.1349,1.1712,1,1.3391,1.7065,0.5766,1.3708,1.5421,0.6064,NA,NA,NA,29
233,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.271,0.72,568,0.91,0.712,0.679,0.801,0.638,7662,67,1.3937,1.1101,1.1995,1,0.8836,1.2886,1.1844,1.1023,1.2294,1.16,1700,286.1,24.9,29
234,29,1,3.03,3.088,6.079,2.709,4.493,7.01,3.162,4.152,1.843,2.972,0.661,0.665,809,0.693,0.645,0.734,0.764,0.855,6540,1070,1.5313,1.2983,1.4163,0,0.8162,1.2294,1.0346,1.2011,1.1952,1.0281,1700,223.2,17.99,29
235,30,1,3.07,2.844,5.38,2.646,4.531,6.662,2.472,4.293,1.942,3.074,0.62,0.799,783,0.686,0.873,0.742,0.685,0.776,7020,237,1.6993,1.5847,1.7726,1,1.2236,1.3884,1.339,1.5183,1.6136,1.3006,878.6,241.9,23.56,30
236,29,1,3.419,3.178,6.154,2.541,3.865,6.37,3.259,3.955,2.079,3.201,1.032,0.624,651,0.835,0.634,0.605,0.653,0.731,5630,1188,1.2829,1.0822,1.2511,0,0.8271,1.337,0.6838,1.1595,1.1817,0.6681,NA,NA,NA,29
237,29,1,3.436,3.339,6.369,3.523,4.488,6.39,2.886,4.084,1.92,2.855,0.873,0.648,770,0.577,0.646,0.607,0.689,0.68,6063,262,1.6767,1.3777,1.7487,0,0.8709,1.4255,1.3059,1.2211,1.1952,1.3731,NA,NA,NA,29
238,27,1,3.176,2.617,5.485,2.081,3.187,7.004,2.802,3.549,2.069,2.76,0.708,0.863,716,0.884,0.717,0.857,0.929,0.842,7651,1668,1.1716,1.0001,1.2086,0,0.8537,1.2093,0.6908,1.0899,1.1306,0.7414,NA,NA,NA,27
239,30,1,3.215,2.862,5.794,2.794,4.658,6.875,2.655,4.152,2.1,2.702,0.779,0.69,785,0.552,0.663,0.622,0.707,0.723,5994,599,1.3888,1.3408,1.2447,0,0.9115,1.2727,1.2309,1.2375,1.2068,1.2044,NA,NA,NA,30
240,29,1,2.827,2.853,6.456,2.181,3.302,6.611,3.079,4.273,1.87,2.998,0.708,0.687,730,0.989,0.619,0.577,0.662,0.674,5300,1188,1.5189,1.3343,1.4357,1,1.5346,1.7307,0.9832,1.6271,1.7656,0.9796,NA,NA,NA,29
241,27,1,3.226,3.179,5.499,2.163,3.878,6.63,2.628,4.225,2.022,2.959,1.092,0.683,868,0.88,0.618,0.662,0.743,0.749,6503,2131,1.4374,1.3294,1.3831,0,0.8961,1.4367,0.8695,1.367,1.2944,0.8637,884.5,131.8,11.04,27
242,28,1,3.139,3.078,5.648,2.853,4.191,6.9,2.637,4.504,1.916,2.745,0.834,0.645,722,0.676,0.612,0.57,0.643,0.711,5765,190,1.453,1.2516,1.4403,1,1.5269,1.4436,1.1478,1.2826,1.4992,1.0986,NA,NA,NA,28
243,30,1,3.195,2.809,5.71,2.988,4.777,6.863,2.575,4.446,1.967,2.554,0.732,0.707,711,0.91,0.717,0.635,0.873,0.794,6307,1349,1.7128,1.74,1.7138,1,1.5658,1.6269,1.0999,1.7454,1.7732,1.0705,710.9,234.8,23.38,30
244,26,1,3.565,3.014,6.551,2.768,3.287,6.984,2.932,4.261,1.892,2.912,0.873,0.794,873,0.778,0.75,0.719,0.826,0.683,7583,803,1.8699,1.9664,1.7043,1,1.8499,2.0047,1.3327,1.9572,2.0866,1.3285,723.9,424.3,43.48,26
245,30,1,2.598,3.157,6.525,3.403,5.647,7.217,3.683,4.153,2.052,2.568,0.98,0.772,734,0.908,0.848,0.845,0.934,0.817,8505,350,1.8815,1.4747,1.8409,0,0.9021,1.4897,1.0901,1.299,1.3032,1.1191,NA,NA,NA,30
246,28,1,3.03,3.242,5.674,3.158,3.93,6.792,3.02,3.986,1.836,2.751,0.719,0.646,529,0.837,0.712,0.597,0.739,0.745,6173,905,1.8225,1.7278,1.7471,1,2.1216,2.1393,1.1006,1.9573,2.1338,1.0357,548.2,424.1,42.15,28
247,28,1,3.144,3.23,6.12,2.612,3.697,7.22,3.106,3.953,1.857,3.102,0.783,0.813,584,0.982,0.696,0.788,0.955,0.73,6558,2236,0.9029,0.9436,0.8907,0,0.7821,0.987,0.5201,0.899,0.8732,0.5062,NA,NA,NA,28
248,28,1,3.099,3.036,5.777,2.791,4.561,6.701,2.717,3.999,1.962,2.663,0.701,0.635,821,0.719,0.741,0.622,0.729,0.64,7551,410,1.2207,1.0765,1.1896,1,1.101,1.452,0.7515,1.0952,1.2118,0.8103,NA,NA,NA,28
249,30,1,3.425,3.249,6.15,2.891,3.898,6.959,2.742,3.999,1.901,2.857,0.622,0.599,777,0.588,0.609,0.637,0.755,0.667,6961,342,1.6469,1.401,1.4087,0,0.9569,1.3021,1.2537,1.3271,1.2563,1.2392,1700,209.1,17.71,30
250,30,1,3.004,2.738,5.447,2.805,3.941,6.759,3.345,4.186,2.19,2.501,0.857,0.603,978,0.726,0.662,0.582,0.798,0.683,7876,573,1.4543,1.3419,1.335,1,1.4627,1.4388,0.9263,1.6964,1.8353,0.7949,NA,NA,NA,30
251,26,1,3.188,3.332,5.222,2.441,3.433,7.305,3.084,4.182,1.99,2.752,0.854,0.705,673,0.947,0.669,0.692,0.745,0.836,7105,792,2.0783,1.84,2.1379,1,1.1692,2.2742,1.0834,1.9966,2.0753,1.0818,656,351.4,36.86,26
252,28,1,3.169,2.89,5.873,2.309,3.297,6.664,2.867,4.766,1.836,2.904,0.89,0.673,621,0.642,0.675,0.576,0.695,0.759,5840,1819,1.3207,1.255,1.1949,0,0.957,1.4045,0.9643,1.2589,1.264,1.1031,NA,NA,NA,28
253,29,1,2.855,3.267,5.297,2.801,4.496,6.813,3.197,4.006,2.238,2.822,0.79,0.636,627,0.734,0.652,0.641,0.726,0.665,6197,158,1.2383,1.1468,1.1,1,1.2419,1.2122,0.9194,1.2163,1.2864,0.9351,NA,NA,NA,29
254,27,1,3.523,2.898,6.231,2.779,3.906,7.038,3.272,4.412,1.86,2.723,1.097,0.715,692,1.132,0.721,0.686,0.833,0.79,6448,100,1.818,1.3437,1.6117,0,0.875,1.2882,1.1112,1.4099,1.3986,1.128,1700,227.4,16.52,27
255,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.084,0.74,862,0.964,0.701,0.793,0.896,0.808,8499,1139,1.2766,1.3018,1.2559,1,1.1319,1.4445,0.814,1.2681,1.3098,0.8397,NA,NA,NA,27
256,22,1,3.212,3.013,5.841,3.328,3.976,7.406,2.726,4.201,1.861,2.842,0.747,0.684,1133,0.677,0.592,0.648,0.767,0.753,8632,405,1.4279,1.2919,1.4379,1,1.5001,1.3653,0.9134,1.6251,1.7152,0.8935,413,354.3,42.15,22
257,26,1,3.303,2.835,6.211,2.59,4.221,7.082,2.833,4.988,1.932,2.696,0.95,0.686,641,0.907,0.676,0.678,0.787,0.739,5295,1553,1.2987,1.0569,1.2985,0,0.9899,1.376,0.8456,1.2464,1.2757,0.9099,1209,163,13.75,26
258,25,1,2.7,2.835,5.198,2.612,4.295,6.851,2.781,4.498,1.965,2.985,0.958,0.662,716,0.803,0.672,0.611,0.689,0.784,5997,1800,1.2708,1.3241,1.1467,1,1.2377,1.0842,0.9725,1.2378,1.2875,1.0162,414.7,375.9,39.71,25
259,30,1,3.04,2.757,6.038,4.181,5.183,7.096,2.914,4.448,2.109,2.737,0.652,0.671,969,0.64,0.715,0.737,0.709,0.68,8153,116,1.3722,1.1258,1.07,0,1.1257,1.1783,1.041,1.1369,1.2003,1.0535,NA,NA,NA,30
260,30,1,3.721,2.962,5.909,2.239,3.42,6.608,3.371,4.885,1.786,3.112,0.772,0.587,725,0.742,0.601,0.558,0.685,0.687,5885,977,1.2949,1.165,1.2049,1,1.0041,1.1134,0.9476,1.1137,1.1555,0.8762,1500,363.5,34.33,30
261,27,1,2.833,3.055,5.815,2.457,4.384,6.997,2.788,4.495,1.987,2.559,1.05,0.711,835,1.035,0.634,0.732,0.827,0.785,5769,439,1.5264,1.5173,1.5827,1,1.6339,1.8401,1.0637,1.7404,1.7974,1.048,NA,NA,NA,27
262,26,1,3.087,3.191,6.309,2.598,3.861,7.116,3.326,5.05,1.871,2.904,0.764,0.887,920,0.769,0.873,0.893,0.834,0.664,7046,480,1.5433,1.6945,1.582,1,1.6394,1.6731,1.0136,1.5818,1.6236,1.0237,NA,NA,NA,26
263,28,1,3.03,2.839,5.912,3.047,4.843,7.454,2.675,3.827,1.728,2.641,0.899,0.721,579,0.899,0.677,0.839,0.835,0.811,6251,2737,1.3013,1.3426,1.3538,1,1.323,1.6391,0.8083,1.5978,1.6614,0.7878,NA,NA,NA,28
264,30,1,3.187,2.891,6.678,4.177,6.406,6.908,2.942,3.793,1.863,2.689,0.895,0.693,824,0.928,0.728,0.61,0.672,0.79,6314,440,1.5129,1.1572,1.5977,0,0.9111,1.2657,0.7966,1.2814,1.2853,0.758,1534,121.8,10.61,30
265,29,1,2.908,2.809,5.899,2.58,4.716,7.114,2.941,4.42,2.058,2.406,0.697,0.763,788,0.829,0.741,0.62,0.856,0.736,6894,700,1.2802,1.376,1.0281,1,1.1765,1.362,0.8775,1.0927,1.2978,1.0069,1700,307,23.66,29
266,27,1,2.937,2.893,5.77,3.108,4.942,7.128,3.066,4.125,1.82,2.492,0.731,0.628,895,0.866,0.618,0.613,0.732,0.758,7176,176,1.5884,1.4444,1.5209,1,1.4614,1.434,1.2099,1.5707,1.787,1.2325,956.3,291,26.31,27
267,30,1,2.821,2.802,6.01,3.272,4.355,6.686,2.797,4.913,1.798,2.745,0.89,0.629,869,0.897,0.595,0.572,0.646,0.721,7336,349,1.439,1.2847,1.1971,0,1.0692,1.376,1.2243,1.196,1.2146,1.2727,1700,155.9,12.71,30
268,24,1,3.143,3.222,5.814,2.34,4.443,7.092,2.807,4.377,1.96,2.925,0.525,0.836,881,0.863,0.813,0.902,0.834,0.793,7572,343,2.1105,1.4235,1.9178,0,1.1016,1.3468,1.1524,1.3287,1.3565,1.0695,NA,NA,NA,24
269,28,1,3.215,3.527,6.092,3.397,4.674,6.54,2.79,4.633,1.959,2.944,0.677,0.817,1032,0.689,0.759,0.916,0.902,0.843,7542,482,1.2515,1.0822,1.2892,1,1.1068,1.1502,0.721,1.1195,1.2443,0.6999,NA,NA,NA,28
270,28,1,2.89,3.001,6.305,3.352,3.546,7.293,2.759,3.958,2.246,2.54,0.894,0.684,539,1.007,0.592,0.582,0.746,0.718,6048,1328,1.4957,1.5839,1.623,1,1.2366,1.4844,0.9553,1.6996,1.7954,1.08,NA,NA,NA,28
271,26,1,3.035,3.369,6.121,2.93,4.154,6.924,3.025,4.487,1.886,3.137,0.77,0.704,903,0.724,0.641,0.636,0.634,0.686,5818,282,1.5982,1.606,1.6295,1,1.3768,1.7204,1.1579,1.6438,1.731,1.0766,490.3,338.6,29.65,26
272,28,1,3.113,3.505,5.804,2.115,3.54,6.722,2.671,3.946,1.927,3.262,0.947,0.713,714,0.939,0.673,0.717,0.852,0.7,7100,1524,1.258,1.4049,1.4247,1,1.5418,1.8162,0.6425,1.6292,1.8218,0.6915,NA,NA,NA,28
273,27,1,3.529,2.977,5.535,2.81,3.839,6.922,3.27,5.019,2.055,2.68,0.723,0.914,691,0.744,0.79,0.9,0.851,0.715,7291,595,1.3721,1.1699,1.3,0,0.8755,1.1361,0.9267,1.1469,1.1395,0.8751,1700,249.5,20.87,27
274,29,1,3.023,2.964,5.548,3.333,3.571,7.387,2.847,4.472,1.886,2.693,0.931,0.789,893,0.671,0.82,0.589,0.746,0.811,6259,1028,1.439,1.1801,1.4137,0,1.0224,1.4323,0.8492,1.1983,1.2647,0.819,NA,NA,NA,29
275,26,1,2.847,3.174,5.833,2.62,5.156,7.156,2.779,3.899,1.93,3.011,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.2982,1.3358,1.3433,1,1.3564,1.5384,0.7182,1.4112,1.4828,0.6485,NA,NA,NA,26
276,30,1,3.162,2.838,5.731,3.31,4.699,6.962,2.878,4.129,2.175,2.595,1.029,0.665,716,0.725,0.682,0.569,0.638,0.678,7497,1138,1.3231,1.32,1.3275,0,0.8191,1.2611,1.12,1.2563,1.2455,1.1092,1202,173.5,14.81,30
277,30,1,3.323,2.852,5.567,2.201,3.786,6.935,2.567,4.489,2.042,2.872,0.8,0.685,511,0.856,0.727,0.656,0.722,0.746,6315,558,1.5654,1.2268,1.4103,0,0.99,1.1948,1.0143,1.1959,1.2168,0.9205,NA,NA,NA,30
278,29,1,3.248,2.617,6.177,3.233,4.948,7.018,3.204,4.263,1.686,2.86,0.813,0.724,781,1.006,0.827,0.821,0.85,0.845,5915,54,1.2842,1.2147,1.2157,1,1.2625,1.2891,1.0527,1.1375,1.3086,1.0684,719.1,750,71.56,29
279,28,1,3.246,3.152,5.867,3.441,4.527,6.96,3.011,4.306,2.09,2.673,0.671,0.689,985,0.583,0.597,0.609,0.718,0.667,7086,227,1.6785,1.3305,1.5051,0,1.1435,1.5045,1.2944,1.3968,1.4117,1.329,NA,NA,NA,28
280,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.806,0.691,685,0.869,0.641,0.618,0.741,0.67,7537,1523,1.095,1.2647,1.1464,1,1.1282,1.279,0.6631,1.3119,1.2934,0.7041,840.5,296.9,30.86,30
281,30,1,3.024,3.021,5.915,2.425,3.678,6.867,3.126,4.085,2.022,2.602,0.811,0.662,869,0.72,0.723,0.589,0.739,0.711,7618,244,1.2837,1.0731,1.2321,0,0.7824,1.0552,0.8208,1.0736,1.1018,0.8527,NA,NA,NA,30
282,27,1,3.092,3.153,5.912,3.167,3.521,7.175,2.677,3.631,1.919,2.586,0.745,0.644,872,0.772,0.585,0.705,0.733,0.604,6011,306,1.5532,1.557,1.5459,1,1.7687,1.7343,1.3677,1.7577,1.8083,1.3868,NA,NA,NA,27
283,29,1,3.214,3.209,6.181,2.752,3.469,6.974,3.024,4.373,1.819,2.656,0.846,0.631,755,0.903,0.636,0.689,0.737,0.754,5670,147,1.9048,1.3793,1.7686,0,0.8661,1.3375,1.371,1.2502,1.1944,1.3395,1700,230.5,20.48,29
284,29,1,3.001,2.901,4.886,2.319,3.805,6.666,2.751,4.368,2.133,2.95,0.734,0.712,726,0.625,0.61,0.636,0.774,0.757,6574,476,1.5158,1.4371,1.6169,0,0.9763,1.3735,1.2989,1.3915,1.354,1.2663,NA,NA,NA,29
285,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.704,0.868,637,0.501,0.762,0.923,1.09,0.862,7856,664,1.269,1.073,1.2552,0,0.7602,1.2927,0.7313,0.9489,0.963,0.7024,1193,172.7,15.58,25
286,24,1,3.101,3.16,6.652,2.357,3.974,6.605,3.056,4.188,1.916,2.69,0.804,0.767,825,0.58,0.749,0.733,0.724,0.808,5869,510,1.5742,1.4646,1.4297,1,1.3056,1.4357,1.0807,1.5173,1.6467,1.1541,NA,NA,NA,24
287,30,1,3.146,2.97,6.344,2.862,4.517,7.009,3.06,4.139,2.184,2.825,0.821,0.662,606,1.069,0.718,0.68,0.815,0.753,8271,1131,1.2737,1.2539,1.1251,0,1.0751,1.3831,0.8775,1.3347,1.1384,1.0325,NA,NA,NA,30
288,27,1,3.053,3.331,5.836,2.499,4.07,6.8,3.153,4.423,1.804,2.923,1.025,0.724,693,0.99,0.769,0.687,0.762,0.766,7503,123,1.7528,1.4025,1.7438,0,1.0541,1.4285,1.3226,1.369,1.4017,1.4925,NA,NA,NA,27
289,30,1,2.932,3.216,5.833,2.725,3.674,6.736,3.156,4.7,2.133,3.024,0.85,0.65,750,0.847,0.697,0.66,0.849,0.747,5875,971,1.4658,1.4294,1.4177,1,1.6398,1.7189,0.8708,1.5552,1.7219,0.8386,1082,330.6,34.95,30
290,30,1,3.014,3.13,5.96,2.643,4.353,6.714,2.598,4.577,2.138,2.897,0.582,0.625,1041,0.631,0.576,0.612,0.713,0.661,6846,483,1.5129,1.2465,1.2663,0,0.9175,1.1612,1.0717,1.2139,1.2186,1.1026,1700,359,34.19,30
291,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.88,0.703,797,0.821,0.662,0.647,0.805,0.615,5623,1656,1.1355,1.0324,1.0555,0,0.8341,1.0654,0.7822,1.0131,1.0409,0.7128,NA,NA,NA,29
292,27,1,3.24,2.93,6.291,3.768,5.108,7.292,3.317,4.043,1.967,2.667,0.854,0.674,748,0.735,0.741,0.658,0.758,0.718,8206,1041,1.5515,1.8322,1.4719,1,1.9104,1.9603,0.9762,1.7655,1.9722,1.0072,NA,NA,NA,27
293,28,1,3.013,3.068,6.047,2.881,4.617,7.355,3.29,4.75,1.695,2.774,0.905,0.711,516,0.945,0.787,0.723,0.76,0.758,6419,1083,1.3302,1.2396,1.3593,1,1.4316,1.3944,0.843,1.4977,1.476,0.9001,NA,NA,NA,28
294,28,1,2.979,2.909,5.363,3.183,3.611,6.933,2.729,4.519,2.113,2.723,0.494,0.785,721,0.663,0.682,0.816,0.963,0.747,6046,315,1.6347,1.3641,1.4905,0,0.5942,1.3523,1.1796,1.1238,1.0534,1.2103,NA,NA,NA,28
295,29,1,2.862,2.803,6.036,2.35,4.186,6.651,2.856,4.1,2.208,2.979,0.704,0.701,715,0.724,0.692,0.842,0.865,0.746,6974,174,1.3309,1.1456,1.3553,0,0.9148,1.1162,0.9119,1.1773,1.1043,0.868,1700,196.2,16.99,29
296,25,1,3.151,2.793,5.624,2.553,3.794,7.181,2.697,4.535,1.917,2.22,0.836,0.643,920,0.979,0.633,0.596,0.795,0.668,7488,611,1.3757,1.4095,1.4155,1,1.439,1.5279,0.7849,1.4806,1.5685,0.8107,NA,NA,NA,25
297,30,1,3.197,3.159,5.644,2.67,4.995,6.665,2.927,5.044,1.872,2.921,0.825,0.72,803,0.667,0.623,0.616,0.679,0.604,6683,351,1.4014,1.1421,1.2257,0,0.7901,1.2301,0.8477,1.1427,1.1252,0.8825,NA,NA,NA,30
298,26,1,2.783,2.848,6.12,2.393,5.374,6.948,2.741,4.359,2.062,2.305,0.932,0.734,626,0.926,0.658,0.659,0.697,0.673,6451,1488,0.9722,0.8529,0.9903,1,0.8763,1.0435,0.5237,0.9736,0.9942,0.5852,NA,NA,NA,26
299,29,1,3.193,3.147,5.652,2.666,3.337,6.905,3.401,4.327,2.049,2.594,1.002,0.765,477,0.852,0.696,0.822,0.894,0.908,6376,2249,1.7778,1.5855,1.6544,1,1.097,1.6293,1.1243,1.5708,1.5462,1.0804,1058,307.9,29.86,29
300,26,1,3.469,2.918,5.642,2.441,3.887,6.855,2.794,4.853,2.06,2.961,1.021,0.679,1159,1.06,0.679,0.7,0.784,0.645,8072,1647,1.3586,1.3546,1.3856,1,1.0299,1.5008,0.8249,1.3707,1.4072,0.7678,531.3,325.5,32.65,26
301,29,1,3.449,3.127,6.415,2.45,4.091,6.571,2.936,4.024,2.063,3.015,0.936,0.819,849,0.747,0.696,0.855,0.826,0.857,6791,1127,1.3485,1.3336,1.5032,1,1.3391,1.3358,0.8201,1.3439,1.3437,0.9116,NA,NA,NA,29
302,28,1,2.868,2.889,6.257,2.584,4.193,6.722,3.386,4.345,1.912,2.96,0.737,0.691,690,0.889,0.734,0.712,0.761,0.719,5845,977,1.1998,1.1854,1.2374,0,0.7851,1.0633,0.9004,1.0877,1.0807,0.9031,1642,202.2,17.03,28
303,29,1,3.013,2.916,5.635,2.34,3.713,6.736,2.8,4.089,1.973,2.479,0.737,0.764,713,0.872,0.682,0.739,0.702,0.716,7773,502,1.418,1.3289,1.2323,1,1.1598,1.3818,1.0841,1.3298,1.4919,0.9458,1098,300.4,30.69,29
304,29,1,2.97,2.85,5.839,3.199,3.96,7.383,2.902,4.7,2.113,2.547,0.864,0.734,815,0.608,0.579,0.656,0.683,0.694,5829,165,1.2034,1.1098,1.2987,1,0.8247,1.118,1.0669,1.1156,1.086,0.9843,1044,198.6,17.12,29
305,30,1,3.585,3.067,5.638,2.782,3.726,7.088,2.887,3.908,2.067,2.944,0.595,0.794,523,0.742,0.742,0.903,0.856,0.806,5274,535,1.513,1.1789,1.3017,0,0.8201,1.1022,0.9725,1.0852,1.0288,0.989,1700,234.1,19.95,30
306,30,1,3.09,3.052,5.952,2.541,3.988,6.891,2.806,4.003,2.01,2.723,0.855,0.857,491,0.802,0.762,0.78,0.903,0.847,7434,848,1.2447,1.2346,1.2791,0,0.8163,1.1136,0.8912,1.1173,1.1103,0.8696,1700,206.7,16.13,30
307,27,1,2.998,2.981,6.154,2.788,3.54,6.937,3.056,3.747,1.884,2.612,0.692,0.626,764,0.49,0.767,0.608,0.725,0.784,7362,155,1.7079,1.4176,1.3628,0,0.8644,1.3336,1.3991,1.2742,1.3442,1.3535,1447,323.2,26.09,27
308,29,1,3.137,3.071,5.238,2.819,3.983,7.009,2.973,4.477,2.2,2.293,0.933,0.827,705,0.643,0.709,0.774,0.846,0.847,7456,743,1.6335,1.5008,1.6533,1,1.6689,2.0392,1.0013,1.5519,1.9994,1.031,NA,NA,NA,29
309,29,1,2.942,3.014,5.912,3.776,4.382,7.128,3.078,4.284,1.885,2.679,0.82,0.656,768,0.774,0.707,0.649,0.759,0.72,7070,295,1.3385,1.0664,1.404,1,1.0361,1.3409,1.0535,1.1456,1.2104,1.0257,886.2,234.6,20.61,29
310,30,1,2.684,3.238,5.437,2.438,2.996,7.213,2.551,4.438,1.894,2.323,0.673,0.706,894,0.736,0.66,0.715,0.759,0.672,8082,559,1.3531,1.2833,1.3284,0,0.9347,1.3295,0.9124,1.3347,1.317,1.029,1403,173.9,14.72,30
311,28,1,3.018,2.751,5.669,2.642,4.155,6.275,3.357,4.597,2.018,2.478,0.814,0.724,525,0.992,0.663,0.702,0.758,0.728,5123,1600,1.4954,1.5381,1.4255,1,1.6289,1.8515,0.9437,1.7048,2.0319,0.9053,NA,NA,NA,28
312,30,1,3.247,3.019,6.661,3.154,4.003,7.076,2.922,3.793,1.944,2.924,0.801,0.826,884,0.802,0.765,0.833,0.859,0.858,7174,430,1.5735,1.3668,1.4538,0,1.0454,1.2269,1.0296,1.2216,1.3411,1.1448,1103,275.9,23.93,30
313,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.962,0.767,550,0.961,0.668,0.718,0.803,0.743,7569,668,1.5877,1.2316,1.4758,0,1.0147,1.2587,0.9889,1.1914,1.1772,0.9979,1159,175.4,14.46,30
314,30,1,3.181,3.206,6.062,2.26,3.552,6.644,2.813,4.87,2.006,2.952,0.956,0.701,508,0.794,0.685,0.614,0.775,0.746,7737,1457,1.6177,1.3804,1.5453,1,1.5442,1.4455,0.9766,1.5816,1.6247,0.9657,778.9,173.9,16.61,30
315,27,1,2.968,2.893,5.667,3.081,3.905,6.989,2.898,3.878,2.075,2.723,0.681,0.624,966,0.762,0.658,0.693,0.748,0.617,9962,1600,1.1367,1.2714,1.192,1,1.015,1.2962,0.7629,1.2947,1.3045,0.736,633.4,258.8,25.91,27
316,29,1,3.093,2.985,4.996,2.656,3.318,7.042,2.969,4.642,2.122,2.631,0.812,0.707,747,0.834,0.705,0.766,0.804,0.779,6081,692,1.3515,1.2,1.405,1,0.9218,1.364,0.8265,1.1732,1.2267,0.8786,NA,NA,NA,29
317,30,1,2.715,2.677,5.824,2.37,3.601,6.888,3.06,5.413,2.173,3.051,0.64,0.769,900,0.956,0.624,0.653,0.683,0.705,6484,439,1.8927,1.5687,1.4353,0,1.0933,1.4901,1.4714,1.4656,1.4275,1.4462,1700,244.7,21.78,30
318,27,1,3.346,2.816,5.496,2.664,3.922,7.202,3.407,4.97,1.839,2.626,1.051,0.745,1020,0.659,0.674,0.602,0.673,0.686,7149,580,1.358,1.231,1.2288,0,0.9526,1.2758,0.9676,1.2024,1.2003,0.9787,1416,163.7,13.4,27
319,27,1,2.584,3.148,5.418,2.295,3.85,6.656,2.743,5.372,1.795,2.641,0.86,0.687,783,0.806,0.68,0.562,0.674,0.733,6057,1173,1.1783,1.0714,1.0976,1,0.9781,1.0925,0.7059,1.1386,1.168,0.6619,621.6,364,33.77,27
320,29,1,2.878,2.646,5.818,2.182,3.376,6.683,2.6,4.059,2.043,2.67,0.98,0.734,599,1.063,0.715,0.789,0.867,0.843,6103,392,1.1281,0.9929,1.2419,0,0.8871,1.12,0.7189,0.9929,1.0309,0.736,1550,156.2,12.55,29
321,28,1,3.198,2.917,5.888,2.575,3.842,7.036,3.105,4.501,2.059,2.561,0.757,0.656,680,0.785,0.633,0.704,0.701,0.72,5318,503,1.4348,1.1903,1.3239,0,0.943,1.3149,0.951,1.3041,1.3182,0.9249,NA,NA,NA,28
322,25,1,2.735,3.184,5.333,2.347,4.571,6.393,2.249,5.179,1.759,2.75,0.901,0.645,713,0.942,0.649,0.666,0.803,0.75,6004,825,1.4874,1.4256,1.3086,1,1.6319,1.5986,0.9678,1.5882,1.693,0.9674,NA,NA,NA,25
323,30,1,3.048,2.936,5.843,2.482,4.181,7.049,2.982,4.474,2.148,2.837,0.531,0.538,739,0.492,0.643,0.649,0.553,0.708,5791,164,1.342,1.17,1.2432,1,0.919,1.1356,1.0838,1.0311,1.0956,1.0602,NA,NA,NA,30
324,27,1,3.1,2.952,5.982,2.543,4.471,6.961,2.749,3.885,2.028,3.148,0.716,0.707,641,0.594,0.706,0.723,0.783,0.758,6064,387,1.4483,1.2736,1.2576,0,0.9404,1.1696,1.1545,1.2551,1.183,1.2306,NA,NA,NA,27
325,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.847,0.597,793,0.737,0.586,0.647,0.753,0.742,6527,365,1.3806,1.1375,1.2393,1,1.4177,1.1624,0.8475,1.396,1.4207,0.8565,248.1,238.9,26.15,28
326,28,1,3.372,2.895,5.79,2.493,4.108,6.665,3.016,3.725,2.189,2.861,0.851,0.683,632,0.825,0.651,0.681,0.807,0.71,5130,575,1.308,1.1608,1.2925,1,1.6108,1.4679,0.8252,1.3153,1.4435,0.8442,787.9,350.4,35.78,28
327,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.987,0.707,1014,1.114,0.83,0.902,0.951,0.721,7166,1202,1.535,1.2074,1.4474,0,0.824,1.2465,0.8765,1.2052,1.2093,0.8856,1081,300.4,25.62,30
328,30,1,3.046,3.073,4.674,2.891,4.335,7.243,2.594,4.473,1.823,2.704,0.976,0.673,825,0.782,0.697,0.643,0.652,0.755,6732,850,1.2912,1.3806,1.4728,0,0.9216,1.5461,1.0117,1.3555,1.4137,1.0524,1700,221.5,17.59,30
329,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.697,0.77,869,0.695,0.682,0.706,0.708,0.812,6449,729,1.4724,1.3561,1.2023,1,1.0926,1.2221,1.2177,1.216,1.2903,1.1681,NA,NA,NA,27
330,28,1,3.478,2.907,5.332,2.881,4.493,7.005,2.952,4.715,2.013,2.788,0.699,0.571,880,0.745,0.632,0.621,0.687,0.596,6583,474,1.036,1.0903,0.9988,1,0.8349,1.0621,1.0491,0.9488,1.0113,1.0639,NA,NA,NA,28
331,27,1,3.475,3.086,6.188,2.984,3.608,6.394,2.97,4.588,1.907,2.702,0.897,0.785,832,0.941,0.743,0.719,0.793,0.685,7220,1876,1.115,1.1717,1.2118,1,0.8047,1.3681,0.5971,1.2142,1.1847,0.5975,NA,NA,NA,27
332,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.609,0.619,708,0.829,0.688,0.744,0.701,0.747,5255,501,1.3975,1.4679,1.3028,1,1.271,1.4808,1.0623,1.4569,1.47,1.0628,572.3,431.8,44.26,27
333,29,1,3.091,3.05,5.389,2.69,3.728,6.817,2.94,4.045,1.839,2.612,0.81,0.827,651,0.798,0.722,0.808,0.813,0.777,6340,800,1.4388,1.4331,1.5408,0,1.1978,1.4216,1.0166,1.3557,1.4323,1.0585,1700,313.9,25.98,29
334,30,1,2.821,3.112,5.678,2.691,3.497,6.983,2.759,4.37,2.054,2.859,0.73,0.74,853,1.004,0.776,0.83,0.785,0.756,7246,1122,1.5248,1.5042,1.5749,1,1.4684,1.2154,0.9362,1.6879,1.7598,0.915,NA,NA,NA,30
335,30,1,3.215,2.961,4.917,2.591,4.294,6.891,2.492,4.828,1.979,2.535,0.604,0.73,854,0.467,0.702,0.657,0.708,0.689,8170,591,1.5962,1.2403,1.3772,0,0.7278,1.2603,0.9539,1.2761,1.1819,1.0414,NA,NA,NA,30
336,30,1,2.7,3.243,6.113,2.966,4.914,6.692,2.808,4.292,1.987,2.565,0.862,0.66,834,0.805,0.665,0.553,0.732,0.669,6899,559,1.5502,1.3786,1.4857,0,1.135,1.3017,1.1973,1.3166,1.2974,1.3736,NA,NA,NA,30
337,28,1,3.234,3.264,5.354,2.337,3.654,6.8,2.84,4.696,1.865,3.289,0.742,0.711,895,0.825,0.696,0.712,0.725,0.66,8054,491,1.4574,1.1794,1.2828,1,1.1096,1.4092,0.9891,1.4357,1.4865,0.9888,NA,NA,NA,28
338,28,1,3.16,3.416,5.716,2.762,3.169,6.884,3.194,5.076,2.02,2.747,0.693,0.701,784,0.912,0.579,0.551,0.722,0.834,7009,1316,1.4772,1.4169,1.3968,1,1.4376,1.5018,0.9294,1.486,1.5274,0.8736,769.1,635.5,65.15,28
339,28,1,3.179,3.022,4.98,2.751,4.54,6.665,2.777,4.965,2.103,2.897,0.762,0.601,694,0.779,0.603,0.534,0.658,0.616,6336,256,1.3838,1.0848,1.3945,0,0.9159,1.1273,0.9362,1.0764,1.1185,0.9736,NA,NA,NA,28
340,26,1,3.048,2.935,5.548,2.781,4.285,6.96,2.927,3.935,2.16,2.698,0.854,0.802,734,0.751,0.834,0.974,0.965,0.807,6744,556,1.5455,1.0855,1.355,1,1.2916,1.2422,1.0018,1.4156,1.4981,1.0364,822.3,446.6,43.25,26
341,26,1,2.7,2.918,5.165,2.605,4.839,6.808,3.067,4.207,1.998,2.502,0.752,0.735,483,0.86,0.655,0.663,0.647,0.698,5516,429,1.6962,1.8077,1.5956,1,1.6443,1.9699,1.5076,1.8637,1.9566,1.5042,340.5,218.8,22.37,26
342,26,1,3.47,2.987,5.385,2.661,3.811,6.314,2.572,4.427,2.024,2.724,0.998,0.798,890,0.655,0.709,0.691,0.758,0.73,6372,484,1.1967,0.9248,1.0942,1,0.8738,1.0648,0.66,0.999,1.0563,0.7149,769,153.8,13.63,26
343,30,1,2.958,2.812,4.272,2.636,4.482,6.827,2.654,4.513,2.145,2.888,0.783,0.698,1009,0.807,0.738,0.78,0.776,0.744,9545,1253,1.4428,1.332,1.4825,0,0.9872,1.3209,0.8758,1.2539,1.2871,0.9007,413.2,212.2,18.78,30
344,29,1,3.063,3.087,5.528,2.17,3.783,6.43,2.879,4.565,2.026,2.782,0.683,0.868,609,0.759,0.803,0.823,0.978,0.726,7445,1604,0.9766,0.9252,0.9401,0,0.7715,0.8625,0.732,0.8771,1.0602,0.6615,NA,NA,NA,29
345,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.789,0.65,828,1.04,0.742,0.667,0.794,0.716,6701,250,1.9431,1.3293,1.6389,1,1.0562,1.6667,0.9881,1.4418,1.5554,0.8272,1700,214.2,19.61,27
346,26,1,3.034,2.835,3.875,2.598,3.666,6.665,2.468,4.587,1.783,2.671,0.762,0.986,807,0.808,0.781,0.862,0.9,0.731,8687,1285,1.3182,1.1315,1.3652,0,1.1193,1.2379,0.8229,1.2782,1.3184,0.8241,367.2,150.7,11.47,26
347,26,1,2.917,2.807,5.219,3.412,4.333,6.971,3.116,4.508,2.009,2.662,0.868,0.715,665,0.844,0.678,0.671,0.702,0.764,6354,870,1.6699,1.5147,1.6413,1,1.6478,1.6917,1.0492,1.6765,1.8096,1.0863,407.1,259.2,23.84,26
348,25,1,3.326,2.906,5.373,2.803,4.352,6.822,2.857,4.355,2.057,2.904,0.91,0.901,875,0.692,0.702,0.845,0.912,0.816,6426,170,1.4239,1.1283,1.5192,0,0.8885,1.2181,0.9412,1.1271,1.2054,0.9586,1689,259.6,22.85,25
349,28,1,3.291,2.799,5.292,3.412,4.281,6.741,2.814,4.286,1.784,2.534,0.984,0.741,668,0.82,0.651,0.818,0.821,0.793,6271,785,1.238,1.3928,1.2633,0,1.039,1.3576,1.2825,1.2369,1.2205,1.2689,1700,257.5,18.78,28
350,20,1,2.903,3.119,5.327,3.73,4.672,7.112,3.189,4.446,2.073,2.461,0.619,0.645,613,0.823,0.627,0.639,0.661,0.695,5908,1741,1.4123,1.4464,1.2552,1,1.2675,1.4818,0.9711,1.4121,1.4659,0.8829,406.8,586.1,26.41,20
351,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.818,0.833,923,0.861,0.758,0.903,0.89,0.72,6875,316,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
352,30,1,3.214,3.083,5.674,3.127,4.668,6.883,2.934,3.7,2.008,2.828,0.639,0.747,717,0.649,0.683,0.8,0.827,0.692,6101,234,1.4885,1.1285,1.5499,1,1.1054,1.202,0.853,1.2531,1.2448,0.8333,1274,304.7,28.47,30
353,30,1,3.455,3.301,5.956,2.361,4.156,6.494,2.894,5.207,1.744,3.094,0.829,0.605,732,0.857,0.624,0.564,0.751,0.626,5884,1613,1.3486,1.24,1.1827,0,0.9676,1.1117,0.9117,1.0852,1.1138,0.9114,1700,273.7,25.75,30
354,29,1,3.148,3.129,5.841,2.152,3.82,6.666,2.92,4.757,1.995,3.072,0.891,0.762,850,0.954,0.739,0.718,0.819,0.753,7237,823,1.4639,1.6221,1.4801,1,1.3215,1.4954,1.0075,1.5506,1.6036,1.0381,853.5,338.9,36.63,29
355,29,1,3.363,3.013,6.206,2.579,3.882,6.751,2.739,4.473,2.241,2.755,0.679,0.717,822,0.72,0.689,0.668,0.67,0.757,6876,353,1.8932,1.7306,1.9924,1,2.1624,2.0071,1.134,2.1292,2.2763,1.2419,662.5,217.6,23.42,29
356,24,1,3.112,2.76,5.708,2.248,3.735,6.637,2.657,4.104,1.897,2.917,0.796,0.607,437,0.682,0.654,0.775,0.791,0.838,4790,1967,1.1141,1.0598,0.8935,0,0.6328,0.9644,0.7596,1.0028,1.0355,0.6956,1340,238,20.15,24
357,29,1,3.106,3.209,6.073,3.065,4.28,7.106,3.231,4.054,1.93,2.998,0.893,0.658,733,0.714,0.578,0.686,0.738,0.723,5940,135,1.4938,1.1822,1.361,1,1.2984,1.5064,0.9311,1.3415,1.4574,0.9496,555.9,161.6,14.8,29
358,29,1,3.044,2.848,5.776,2.715,2.938,7.012,2.675,3.972,1.804,2.616,0.693,0.752,983,0.95,0.676,0.663,0.835,0.625,6606,276,1.4172,1.2769,1.1728,1,0.8864,1.2735,1.3037,1.2608,1.2906,1.3596,1081,520,44.77,29
359,29,1,2.877,2.946,6.193,2.887,4.333,6.28,2.59,3.97,2.034,3.171,1.246,0.732,856,1.068,0.72,0.762,0.871,0.83,8913,419,1.6687,1.4683,1.7328,1,1.4961,1.4313,0.9473,1.701,1.9247,0.9824,489.1,381.1,41.84,29
360,30,1,3.025,3.504,5.843,2.849,4.866,6.98,2.902,4.401,2.019,2.865,1.022,0.783,619,1.08,0.762,0.693,0.838,0.77,7274,1260,1.2868,1.3605,1.2134,1,1.393,1.3584,0.9089,1.3491,1.379,0.8896,318.6,406.7,35.05,30
361,29,1,3.242,3.219,6.157,2.211,4.212,6.712,2.685,4.342,2.078,3.03,0.768,0.775,700,0.86,0.716,0.895,0.919,0.841,5782,569,1.3429,1.096,1.2361,0,0.8776,0.9753,0.8598,1.1031,1.071,0.8261,1478,244.9,23.63,29
362,29,1,2.906,3.134,5.699,2.125,3.802,6.015,2.785,4.444,1.762,2.8,0.902,0.709,1063,0.594,0.743,0.722,0.738,0.799,8594,279,1.7794,1.4113,1.5716,0,1.0306,1.1441,1.2277,1.2832,1.3074,1.2651,1700,265,24.15,29
363,29,1,3.135,3.163,5.185,3.783,4.136,7.096,2.873,3.832,1.88,2.349,0.746,0.776,780,0.685,0.739,0.903,0.862,0.799,6313,527,1.4707,1.2694,1.5394,0,0.6876,1.2087,0.799,1.1685,1.0663,0.8435,708.3,80.16,8,29
364,25,1,3.034,3.024,5.692,1.961,3.798,6.255,3.344,3.856,2.021,2.559,0.907,0.721,442,1.077,0.775,0.711,0.853,0.725,5610,2071,1.1106,1.3983,1.2475,1,1.2575,1.4829,0.9446,1.49,1.4512,1.0175,427.9,450.4,47.72,25
365,25,1,3.271,2.867,6.131,3.68,4.397,7.076,2.59,4.787,1.911,2.668,0.757,0.713,678,0.825,0.624,0.756,0.802,0.634,6942,404,1.8514,1.4696,1.4581,1,1.438,1.8766,1.1178,1.7639,1.9367,1.0909,934.2,616.4,67.97,25
366,29,1,2.563,2.986,5.032,3.541,3.94,7.07,3.103,4.208,1.939,2.171,0.707,0.659,892,0.814,0.656,0.604,0.7,0.708,6943,207,1.7884,1.463,1.7648,1,1.194,1.7802,1.025,1.4792,1.4715,0.9633,550.7,208.3,18.25,29
367,30,1,2.755,3.161,5.877,2.717,5.026,7.154,2.598,3.631,2.145,2.6,0.784,0.674,792,1.015,0.664,0.601,0.662,0.727,6162,260,1.4358,1.2638,1.5024,0,0.8536,1.276,1.2183,1.2223,1.1623,1.2678,1700,308.2,23.95,30
368,27,1,3.43,2.921,5.971,2.528,4.098,6.914,2.765,3.904,2.007,3.087,0.762,0.638,1180,0.5,0.679,0.6,0.7,0.671,8144,435,1.5141,1.4292,1.4936,0,0.8439,1.3407,1.2405,1.3702,1.3189,1.1337,835.9,272,25.58,27
369,25,1,2.814,3.014,5.531,2.625,4.843,6.907,2.816,4.097,1.982,2.901,0.782,0.582,1032,0.906,0.587,0.607,0.602,0.71,6334,426,1.5451,1.4449,1.5624,1,1.4612,1.5563,0.8418,1.7224,1.6813,0.8392,767.3,294.4,32.41,25
370,30,1,3.079,2.832,6.228,2.556,3.93,6.768,2.75,3.557,1.991,2.764,0.657,0.647,634,0.633,0.762,0.696,0.776,0.852,5523,184,1.435,1.2166,1.447,0,0.6995,1.0484,1.1166,1.1411,1.1202,1.1652,1207,139.2,11.8,30
371,24,1,2.84,3.317,5.211,2.471,4.411,6.859,2.742,5.127,1.883,3.093,0.784,0.623,673,0.958,0.649,0.681,0.705,0.776,6832,480,1.8398,1.9683,1.7292,1,2.0116,1.9839,1.1703,1.9179,2.0851,1.1165,486.2,470,46.46,24
372,26,1,2.983,3.081,5.069,3.261,4.636,7.352,3.023,4.345,2.017,2.761,0.862,0.676,722,0.974,0.698,0.76,0.86,0.793,6832,1740,1.1148,1.2275,1.1096,1,1.6169,1.7013,0.6304,1.3585,1.6328,0.6033,606.1,480.8,42.29,26
373,29,1,3.034,3.005,6.03,2.277,3.685,6.566,2.555,4.091,1.962,2.832,0.806,0.673,537,0.638,0.709,0.589,0.773,0.727,7680,260,1.495,1.5222,1.4279,0,1.089,1.2371,1.3958,1.2487,1.3121,1.251,1700,226.7,18.58,29
374,27,1,3.039,3.03,5.661,2.692,4.164,6.78,2.998,4.253,1.994,3.192,1.003,0.747,760,0.954,0.814,0.81,0.857,0.695,7550,726,1.1867,0.9924,1.08,0,0.6878,0.9476,0.7255,1.0111,1.0511,0.7401,1700,232.3,21.09,27
375,21,1,2.979,3.018,5.472,2.597,4.124,6.886,3.069,4.745,2.067,2.874,0.767,0.727,701,0.793,0.667,0.747,0.781,0.624,6275,1283,1.4407,1.5414,1.3476,1,1.556,1.7352,0.8136,1.7011,1.6921,0.7788,593.6,542.7,57.04,21
376,30,1,2.797,2.948,5.878,2.536,3.827,6.817,3.024,4.664,1.964,2.711,0.885,0.774,474,0.897,0.65,0.684,0.814,0.758,6161,681,1.4397,1.096,1.1579,0,0.7714,1.1173,0.8521,1.0547,1.0442,0.9089,1700,476.9,39.02,30
377,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.881,0.702,664,1.056,0.779,0.766,0.806,0.739,6313,235,1.3908,1.5627,1.3333,1,1.1152,1.5484,1.2524,1.5308,1.6019,1.3089,633.1,322.1,32.93,26
378,29,1,3.288,2.949,6.166,2.315,3.776,6.369,2.608,3.946,1.87,3.167,0.731,0.675,733,0.729,0.662,0.56,0.723,0.767,7670,590,1.3509,1.1219,1.2358,0,0.8293,1.0387,0.7948,1.0232,1.0181,0.8078,1700,252.4,21.72,29
379,24,1,2.936,2.912,5.768,2.58,3.741,6.674,2.739,4.771,1.944,3.111,0.773,0.768,775,0.953,0.718,0.742,0.756,0.8,5685,1459,1.3884,1.1848,1.1817,0,0.9798,1.2558,0.8972,1.1917,1.1729,0.8767,955.7,157.1,12.31,24
380,29,1,3.257,2.994,6.108,2.734,3.766,7.075,2.994,4.36,2.327,2.651,0.918,0.572,969,1.04,0.665,0.643,0.634,0.75,6414,578,1.772,1.4138,1.6553,0,0.7591,1.5139,1.0761,1.3449,1.2853,1.0743,NA,NA,NA,29
381,29,1,3.224,3.069,5.782,2.691,3.88,6.928,2.912,5.027,1.875,2.877,1.083,0.639,709,0.941,0.564,0.631,0.772,0.802,6674,664,1.454,1.5409,1.5317,1,1.6057,1.5951,0.7368,1.7865,1.6739,0.8044,879,549.7,50.45,29
382,29,1,3.139,3.12,5.896,2.89,4.373,7.298,2.902,4.388,2.064,2.684,0.899,0.727,669,0.574,0.715,0.623,0.716,0.682,6039,463,1.6713,1.3952,1.3594,1,1.2536,1.3737,1.2482,1.3253,1.4625,1.2651,NA,NA,NA,29
383,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.976,0.635,668,0.872,0.572,0.65,0.726,0.628,6509,875,1.5474,1.5933,1.5117,1,1.8716,1.914,1.0978,1.8983,2.1377,1.104,950.8,533,56.96,26
384,29,1,3.344,2.948,6.071,2.412,3.286,6.875,3.278,4.167,2.073,2.865,0.845,0.604,624,0.832,0.615,0.656,0.66,0.619,6595,587,1.2193,1.1854,1.2318,1,1.4343,1.4242,0.7975,1.2584,1.3945,0.8206,434.5,283.7,28.03,29
385,29,1,2.932,3.178,5.927,2.203,4.587,6.808,3.101,4.273,2.008,2.842,0.94,0.75,740,1.017,0.738,0.767,0.835,0.642,8114,1288,1.1371,1.2268,1.1878,1,1.327,1.4569,0.7477,1.2928,1.4079,0.7001,374.4,184.4,20.2,29
386,30,1,3.265,2.945,6.02,2.149,3.789,6.476,2.643,4.656,1.89,2.998,0.857,0.698,848,0.914,0.615,0.688,0.736,0.732,7464,330,1.4909,1.3625,1.4925,0,0.9256,1.186,0.8298,1.2687,1.4256,0.7892,737.5,164.8,14.75,30
387,29,1,3.11,3.223,4.991,2.146,3.922,5.622,2.734,3.729,2.041,2.622,0.88,0.622,1021,0.715,0.697,0.625,0.796,0.776,6169,114,1.5319,1.2176,1.3088,1,1.0438,1.2353,1.0599,1.2775,1.3415,1.019,1369,188.1,16.73,29
388,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.597,0.599,656,0.726,0.631,0.62,0.753,0.712,6007,257,1.2959,1.3739,1.2369,0,0.9343,1.1469,1.447,1.0676,1.1923,1.4613,1700,201.9,19.23,30
389,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.799,0.605,622,0.74,0.696,0.563,0.648,0.663,5605,287,1.3417,1.0487,1.4357,0,1.1074,1.2756,0.6556,1.1714,1.1399,0.7659,1700,189.7,15.48,29
390,29,1,2.604,3.767,5.978,2.275,4.117,6.479,2.949,4.285,2.157,2.814,0.866,0.71,756,0.736,0.649,0.672,0.704,0.744,6292,353,1.4986,1.3947,1.5705,1,1.4547,1.8343,0.9575,1.3998,1.6522,1.0031,396.6,163.2,15.53,29
391,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.978,0.642,609,1.057,0.627,0.58,0.714,0.731,7290,3729,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,26
392,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.839,0.606,679,0.694,0.647,0.612,0.663,0.88,8287,2530,0.9193,1.2518,0.961,1,1.2906,1.4319,0.45,1.3904,1.4308,0.4396,1008,418.9,37.61,24
393,29,1,2.853,2.693,5.623,2.933,4.347,7.448,2.834,4.379,2.068,2.453,0.748,0.575,811,0.635,0.581,0.6,0.713,0.708,6587,280,1.1922,0.9562,1.0597,0,0.8575,0.9977,0.7495,0.9516,0.9848,0.7762,1434,164.7,14.95,29
394,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.962,0.924,665,1.002,0.819,0.893,1.021,0.832,6514,810,1.2817,1.2604,1.3868,1,1.0713,1.4703,0.8665,1.3743,1.5348,0.9245,836.7,164.8,15.34,28
395,29,1,3.069,2.966,6.068,2.459,3.811,6.694,2.732,3.828,2.063,2.924,0.774,0.709,977,0.995,0.638,0.658,0.673,0.735,6712,653,1.4361,1.2968,1.3865,0,0.8416,1.2182,0.9538,1.1392,1.0895,0.8975,1700,291.1,24.42,29
396,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.719,0.589,810,0.639,0.674,0.581,0.608,0.659,5997,308,1.5097,1.3006,1.4534,0,0.7395,1.2766,1.0939,1.3179,1.3466,1.0447,1700,176.3,15.14,30
397,28,1,3.173,2.899,5.38,2.501,3.71,6.515,2.865,4.163,1.916,2.414,1.027,0.688,821,0.842,0.698,0.664,0.699,0.726,7938,1718,1.3972,1.1914,1.2515,0,0.9728,1.3659,0.7459,1.2839,1.2719,0.7789,1395,141.8,11.16,28
398,25,1,3.105,3.478,6.245,1.919,3.472,6.332,2.485,4.391,2.149,3.055,0.863,0.575,779,0.967,0.648,0.624,0.714,0.546,6013,208,1.3325,1.1994,1.4322,1,1.325,1.5467,0.9603,1.4522,1.5174,1.1038,704.5,532.5,50.27,25
399,28,1,3.112,3.125,5.797,2.471,3.883,6.284,2.873,4.748,2.024,2.804,0.869,0.731,696,0.866,0.725,0.607,0.674,0.747,6276,209,1.5257,0.9668,1.5921,1,1.2678,1.2271,0.7375,1.2175,1.3189,0.837,950.6,295.9,28.08,28
400,28,1,3.053,2.906,4.811,2.584,4.032,6.892,2.798,3.848,2.196,2.806,0.646,0.708,567,0.891,0.799,0.781,0.771,0.797,5752,567,1.579,1.5349,1.6822,1,1.7295,1.873,1.0895,1.7978,1.7511,1.015,715.5,217,22.37,28
401,30,1,3.475,3.189,5.632,2.53,3.071,6.757,2.851,4.714,1.842,2.593,0.902,0.588,933,1.003,0.717,0.635,0.69,0.68,8702,1163,1.4011,1.3393,1.4587,0,0.9524,1.5007,0.8401,1.3357,1.35,0.9617,1616,276.5,22.53,30
402,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.995,0.694,815,1.162,0.732,0.731,0.758,0.78,7041,1518,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
403,30,1,3.198,3.116,5.317,2.272,3.646,6.929,2.689,4.64,1.886,3.071,0.654,0.664,777,0.797,0.637,0.589,0.666,0.621,7472,104,1.3347,1.3961,1.1564,0,0.7747,1.1857,1.287,1.1943,1.1617,1.2451,1700,240.9,21.01,30
404,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.925,0.739,892,0.793,0.702,0.684,0.801,0.654,7992,246,1.4997,1.2293,1.4794,0,1.0468,1.2008,0.7554,1.2631,1.2208,0.8404,NA,NA,NA,28
405,28,1,3.122,2.91,5.328,2.132,3.541,6.173,2.851,4.357,2.051,2.726,0.945,0.83,527,1.002,0.694,0.707,0.867,0.828,5809,1631,1.448,1.4619,1.5498,0,1.0363,1.5058,0.8414,1.3887,1.3944,0.8935,925.1,105.5,8.26,28
406,24,1,2.826,2.715,5.816,2.299,3.779,6.707,2.903,4.293,2.056,2.905,0.924,0.678,745,0.822,0.674,0.778,0.692,0.867,6905,1044,1.3537,1.6557,1.5128,1,1.5347,1.7006,0.9756,1.7731,1.7436,1.0211,633.5,429.2,43.16,24
407,30,1,2.682,2.8,5.208,2.751,4.083,6.808,2.59,4.016,2.006,2.524,0.829,0.562,840,0.538,0.587,0.676,0.739,0.734,6579,496,1.9049,1.6547,1.6374,0,1.1012,1.6388,1.2915,1.5582,1.5388,1.2687,1687,195.7,17.53,30
408,29,1,3.043,2.608,5.31,2.696,3.734,6.076,2.717,4.765,2.402,2.331,1.023,0.632,718,0.869,0.676,0.629,0.662,0.667,6847,732,1.6742,1.4282,1.4141,1,1.1989,1.6246,0.8966,1.3603,1.5211,0.8933,1261,433.2,41.02,29
409,29,1,3.004,3.016,4.56,2.24,3.937,6.711,2.512,4.399,2.048,3.282,1.066,0.681,732,0.871,0.605,0.623,0.762,0.798,6648,2013,1.5,1.1183,1.3746,0,0.9994,1.6719,0.6129,1.3006,1.241,0.6437,858.7,129,10.42,29
410,26,1,3.093,3.158,5.338,2.67,4.447,6.673,2.587,4.089,1.996,2.87,0.588,0.694,685,1.119,0.577,0.669,0.747,0.664,5001,585,1.6264,1.2278,1.4531,0,0.8854,1.294,1.2976,1.1992,1.2191,1.3833,1533,145.1,11.27,26
411,30,1,3.216,2.882,4.799,2.092,3.978,6.724,2.539,4.171,2.141,3.461,0.832,0.782,830,0.734,0.722,0.734,0.745,0.681,5467,244,1.5429,1.2768,1.3083,1,1.0336,1.1448,1.2741,1.219,1.2441,1.2847,801.7,241.5,21.89,30
412,28,1,3.479,2.978,6.458,2.323,4.102,6.777,2.656,3.876,2.13,3.203,1.051,0.755,535,0.812,0.778,0.735,0.868,0.86,6964,1261,1.2419,1.1071,1.1593,1,1.2817,1.5951,0.6243,1.1262,1.3276,0.6175,889.9,300.2,28.58,28
413,30,1,2.845,3.047,5.812,2.581,5.099,6.799,2.94,4.106,2.217,3.038,1.018,0.67,635,0.725,0.757,0.587,0.538,0.707,4615,2836,1.3951,1.1894,0.9143,0,0.983,1.4014,0.7475,1.1627,1.2342,0.6185,1101,176.7,11.53,30
414,29,1,3.267,3.479,5.963,2.707,5.714,6.979,2.79,4.296,1.82,3.078,0.787,0.769,638,0.716,0.69,0.659,0.761,0.701,4958,594,1.4362,1.1905,1.4043,0,0.8349,1.2339,0.9458,1.2391,1.1906,0.8997,1432,188.4,17.69,29
415,30,1,2.661,2.832,4.709,2.588,3.757,6.877,2.679,4.585,1.978,3.07,0.584,0.803,851,0.663,0.683,0.705,0.862,0.873,7390,678,1.176,0.9762,1.0039,0,0.697,1.0685,0.9074,1.0608,1.0431,1.0569,917.4,174.6,13.66,30
416,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.611,0.65,744,0.588,0.69,0.559,0.696,0.65,7120,583,1.3382,1.1619,1.4027,0,0.8723,1.3101,0.7286,1.1217,1.0558,0.7537,1258,143.6,12.23,30
417,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.956,0.661,464,1.072,0.701,0.649,0.793,0.771,6692,1042,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,26
418,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.078,0.708,683,1.133,0.639,0.676,0.626,0.71,7372,336,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,24
419,28,1,2.535,2.973,5.585,2.996,3.77,7.037,2.82,4.736,1.941,2.761,1.054,0.698,1003,0.866,0.694,0.599,0.742,0.703,4785,182,1.8146,1.4033,1.5751,1,1.0502,1.4412,1.1705,1.4673,1.448,1.1224,916.1,525.1,47.82,28
420,29,1,3.072,2.78,5.813,2.761,4.399,6.991,2.977,4.215,2.04,2.753,0.715,0.691,673,0.547,0.689,0.721,0.865,0.815,7228,592,1.5549,1.184,1.2463,0,0.8625,1.3182,1.0222,1.2027,1.2529,0.9616,1568,255.5,22.8,29
421,30,1,2.812,2.942,5.283,2.516,3.513,6.869,2.504,4.182,1.953,2.847,0.547,0.753,681,1.012,0.715,0.759,0.837,0.696,7917,766,1.6056,1.3891,1.5831,0,0.8808,1.3279,0.9845,1.3438,1.3173,1.0077,1700,305.6,30.31,30
422,30,1,2.958,3.115,5.634,2.625,4.589,6.569,2.881,3.941,2.025,2.941,0.61,0.651,723,0.54,0.654,0.594,0.736,0.704,6793,435,1.3454,1.2715,1.3144,1,1.4707,1.4933,0.8698,1.5077,1.4647,0.8762,624.8,273.6,28.71,30
423,27,1,3.298,3.001,5.792,2.358,4.302,6.345,2.92,4.865,2.222,3.113,0.901,0.763,516,0.985,0.698,0.801,0.874,0.73,6185,551,1.4133,1.2793,1.4181,0,0.7743,1.2143,0.9114,1.1771,1.1724,0.8895,1345,304.8,26.15,27
424,30,1,3.38,3.387,6.018,2.526,3.678,6.755,3.176,3.805,2.036,2.959,1.006,0.617,683,0.977,0.633,0.654,0.772,0.786,9033,359,0.9435,1.0513,0.9339,1,0.9044,1.0376,0.6254,0.984,0.9983,0.6698,1002,343.4,36.58,30
425,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.813,0.688,858,0.769,0.64,0.612,0.754,0.733,7853,713,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,23
426,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.118,0.71,622,0.604,0.687,0.713,0.861,0.836,6486,279,1.5734,1.1302,1.6102,0,1.0204,1.2496,1.1589,1.2284,1.2406,1.1498,1685,159.1,14.88,30
427,30,1,3.16,3.025,6.007,2.515,4.696,6.708,2.947,3.897,2.154,2.808,1.022,0.707,819,1.24,0.589,0.578,0.659,0.626,5964,296,1.4471,1.0379,1.162,0,0.8288,1.2092,0.8535,1.1296,1.1833,0.9002,744.5,99.79,8.21,30
428,24,1,2.916,3.114,5.878,2.703,3.012,6.641,2.949,3.736,1.952,3.166,0.846,0.675,807,0.834,0.731,0.659,0.791,0.647,6555,744,1.3006,1.4275,1.3181,1,1.1677,1.5659,0.8034,1.3407,1.5055,0.7678,903,242.8,23.77,24
429,24,1,2.906,3.311,6.728,2.192,4.3,6.628,2.845,4.189,2.056,3.243,0.813,0.559,732,0.685,0.69,0.583,0.685,0.609,6113,2571,1.2325,1.2057,1.1394,1,1.3351,1.6812,0.7876,1.4664,1.6,0.8368,589.1,308.6,28.22,24
430,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.666,0.627,640,0.699,0.649,0.719,0.724,0.711,6279,1377,1.2417,1.1819,1.2776,0,1.0464,1.2654,0.8823,1.2923,1.3132,0.8613,1174,248.7,22.74,27
431,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.016,0.586,879,0.994,0.744,0.563,0.572,0.745,6490,321,1.9327,1.728,1.6489,1,1.8574,2.089,1.2974,1.7421,1.9312,1.2688,836.8,278.5,31.45,30
432,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.916,0.609,706,0.736,0.709,0.655,0.696,0.636,6552,104,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
433,24,1,3.21,2.691,5.423,2.685,3.73,6.791,2.588,4.54,2.21,2.723,0.951,0.671,95,1.035,0.758,0.658,0.701,0.728,7500,2905,1.0339,1.1791,1.1219,1,1.1773,1.7329,0.5167,1.4652,1.5301,0.4906,NA,NA,NA,24
434,26,1,3.228,3.305,6.488,2.944,3.85,6.873,3.15,3.609,2.019,3.035,0.909,0.689,359,0.704,0.712,0.65,0.746,0.81,6578,1545,1.2645,1.0583,1.153,0,0.8125,1.1721,0.8205,1.0491,1.2522,0.7588,1700,393.9,34.15,26
435,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.805,0.707,758,0.89,0.636,0.687,0.769,0.686,5781,362,1.5807,1.3021,1.5324,0,1.0157,1.3414,1.2429,1.2662,1.243,1.1742,1415,131.6,10.84,29
436,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.773,0.982,578,1.044,0.746,1.004,1.032,0.797,5813,843,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,24
437,29,1,3.194,3.312,5.79,2.64,3.836,6.897,3.005,4.581,1.983,3.034,0.802,0.614,645,0.796,0.67,0.571,0.731,0.672,5218,1532,1.1526,1.1193,1.062,0,0.8697,1.1125,0.7942,1.1093,1.1135,0.7466,1700,273.9,20.95,29
438,28,1,2.942,2.808,5.219,3.006,4.603,7.054,2.831,4.003,2.037,2.782,0.844,0.704,807,0.545,0.742,0.665,0.812,0.67,7076,153,1.5894,1.4242,1.4647,1,1.167,1.391,1.1127,1.502,1.6022,1.0704,507.8,196.8,21.95,28
439,30,1,2.9,3.453,5.641,2.667,3.399,6.705,2.768,3.916,1.99,3.148,0.978,0.728,767,0.736,0.744,0.846,0.803,0.71,7332,608,1.4441,1.4827,1.3855,0,0.7947,1.2711,1.4004,1.3565,1.2407,1.2548,1301,188.8,14.3,30
440,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.195,0.62,812,0.794,0.706,0.676,0.786,0.723,7042,648,1.5373,1.2763,1.4483,1,0.8544,1.3626,0.8999,1.2402,1.2998,0.8935,732.2,221.6,20.3,24
441,28,1,3.573,2.836,5.671,2.416,3.573,6.793,3.103,4.503,1.898,2.687,0.622,0.591,777,0.828,0.678,0.642,0.788,0.782,6637,420,1.5172,1.3049,1.2833,0,0.7298,1.1345,1.0201,1.1562,1.1566,1.1122,1700,227,19.39,28
442,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.012,0.658,708,0.864,0.713,0.65,0.775,0.741,6923,207,1.6522,1.5347,1.767,1,1.2914,1.7435,1.2499,1.8149,1.6642,1.2569,492.7,189.6,17.85,29
443,20,1,3.085,2.86,5.766,2.458,3.8,6.899,2.796,4.59,1.9,2.805,0.683,0.757,737,0.983,0.66,0.71,0.904,0.681,6713,1425,1.3155,1.3343,1.2972,1,1.5547,1.5246,0.7368,1.4367,1.6119,0.8113,585.9,457.5,43.73,20
444,22,1,3.102,2.789,6.211,3.362,5.289,7.063,2.892,4.243,2.076,2.794,0.727,0.712,661,0.695,0.72,0.581,0.915,0.716,7022,782,1.1366,1.3134,1.2608,1,0.8984,1.3946,0.7461,1.4018,1.3989,0.7693,448.2,424,43.51,22
445,28,1,2.944,3.208,5.802,2.601,3.664,6.92,2.694,4.272,1.963,2.723,0.898,0.677,723,0.844,0.705,0.67,0.823,0.823,6992,425,2.1641,1.8275,1.8319,1,2.0079,1.9463,1.3778,2.0352,1.9965,1.5085,NA,NA,NA,28
446,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.757,0.677,659,0.864,0.72,0.659,0.789,0.634,6075,1275,1.4844,1.4122,1.4222,1,1.333,1.8041,0.9139,1.5924,1.5976,0.8985,1079,297.8,29.16,29
447,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.913,0.593,614,0.907,0.693,0.673,0.735,0.772,5569,1025,1.5659,1.4331,1.5405,0,0.7591,1.1373,0.979,1.3436,1.1844,0.979,1644,203.8,16.87,30
448,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.678,0.639,733,0.663,0.639,0.606,0.725,0.672,6919,486,1.5893,1.2648,1.4302,0,1.002,1.4079,1.0184,1.3725,1.3152,1.0074,1380,194.9,17.89,30
449,25,1,3.232,2.925,5.36,2.233,3.802,7.046,2.642,4.203,1.98,2.85,0.775,0.734,740,0.441,0.659,0.711,0.875,0.781,7445,2013,1.0434,0.9303,1.0805,0,0.8605,1.0364,0.6182,1.1066,1.076,0.5615,1035,126.3,10.84,25
450,26,1,2.608,3.042,5.548,2.485,3.923,6.323,3.068,4.269,1.986,3.106,0.736,0.699,868,0.745,0.697,0.718,0.787,0.705,5773,1338,1.2601,1.2683,1.4427,1,1.3467,1.5229,0.7868,1.6253,1.5956,0.8989,647.1,372.6,39.25,26
451,30,1,3.276,3.239,5.608,2.7,4.458,6.965,2.598,4.172,2.084,2.531,0.987,0.681,821,0.957,0.631,0.645,0.852,0.653,8106,400,1.3769,1.1626,1.3184,0,0.891,1.1947,0.743,1.1646,1.1908,0.8307,1700,256.7,22.09,30
452,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.735,0.712,820,0.84,0.671,0.692,0.663,0.731,6840,607,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
453,28,1,2.868,3.233,5.707,2.419,4.303,6.603,2.802,4.325,2.103,2.529,0.694,0.606,970,0.839,0.715,0.575,0.664,0.687,6431,1289,1.4491,1.342,1.4205,1,1.7094,1.6089,0.9326,1.677,1.7731,0.9042,519.3,281.7,27.42,28
454,29,1,2.929,2.801,5.753,2.243,4.433,6.636,2.666,4.724,1.963,2.897,1.074,0.754,677,1.187,0.738,0.805,0.919,0.808,6843,1316,1.6173,1.2755,1.428,0,0.7848,1.3161,1.0047,1.2266,1.1945,1.0169,723.4,240.5,21.1,29
455,28,1,3.095,3.186,6.24,2.713,4.679,6.724,3.178,3.908,2.111,2.488,0.675,0.646,877,0.914,0.742,0.656,0.78,0.725,8150,186,1.8035,1.2547,1.4159,1,1.0682,1.1692,1.2012,1.3259,1.2832,1.1279,1700,286.5,24.6,28
456,30,1,3.13,2.995,6.766,3.171,4.509,6.456,3.2,4.079,1.689,2.841,0.77,0.611,704,0.899,0.599,0.606,0.679,0.715,6063,807,1.3396,1.391,1.161,1,1.3655,1.3919,1.2745,1.3111,1.4523,1.1315,1073,168.9,17.37,30
457,24,1,3.057,2.818,6.266,2.482,3.567,7.037,2.87,4.65,2.013,3.074,0.659,0.766,731,1.078,0.647,0.545,0.713,0.657,6989,437,1.5691,1.5928,1.7268,1,1.901,1.7832,0.9619,1.7617,1.9916,0.9655,765.6,529.5,55,24
458,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.782,0.64,685,0.909,0.615,0.639,0.705,0.702,6526,769,1.2635,1.1741,1.2568,0,0.8261,1.1571,0.6448,1.1829,1.096,0.6706,651.4,382,47.67,23
459,30,1,3.046,2.872,6.014,2.591,4.199,6.927,2.837,4.118,1.987,2.98,0.778,0.784,609,0.841,0.682,0.73,0.825,0.737,5165,744,1.3913,1.193,1.1287,0,0.907,1.3106,1.1153,1.1518,1.141,1.0124,1355,168.1,13.5,30
460,29,1,3.16,3.113,4.924,2.727,4.006,7.066,2.798,4.294,1.947,2.666,0.638,0.706,908,0.568,0.762,0.683,0.808,0.768,6072,149,1.8239,1.738,1.6974,1,1.705,1.7836,1.4419,1.6704,1.7036,1.4504,734.6,260.9,26.77,29
461,27,1,2.935,3.118,5.561,2.526,3.37,6.98,2.94,4.403,1.895,2.947,0.899,0.659,708,0.643,0.61,0.66,0.763,0.747,6971,337,1.8137,1.3864,1.5803,1,0.9893,1.4508,1.1704,1.4696,1.4797,1.1835,857.7,304.3,29.2,27
462,30,1,3.125,2.967,5.755,2.557,3.433,7.24,2.885,4.629,2.133,2.927,0.969,0.638,773,1.009,0.675,0.646,0.667,0.684,6315,1561,1.4507,1.321,1.2345,1,1.2369,1.35,0.9425,1.3111,1.3798,0.7911,1057,511.6,54.74,30
463,30,1,3.102,3.481,6.109,2.501,3.547,6.924,2.637,4.337,2.187,3.216,0.9,0.662,795,0.74,0.716,0.642,0.741,0.677,7975,928,1.9841,1.6586,1.8121,0,1.1109,1.6889,1.0982,1.5049,1.6119,0.9748,924.7,177.9,15.28,30
464,30,1,2.644,2.977,4.788,2.39,3.246,6.339,2.717,4.718,2.073,3.056,0.869,0.728,950,0.955,0.658,0.715,0.819,0.85,7536,1694,1.5336,1.6843,1.5118,1,1.6437,1.6667,0.7641,1.8158,1.9431,0.8397,340.7,240,27.19,30
465,30,1,2.842,3.045,4.917,3.97,4.975,6.636,2.942,4.752,2.147,2.566,0.623,0.641,895,0.702,0.623,0.634,0.691,0.669,6400,186,1.4045,1.227,1.2431,0,0.9641,1.2093,0.9985,1.1958,1.2683,0.927,1275,108.4,9.42,30
466,28,1,3.188,3.023,5.677,2.762,3.625,7.313,3.173,4.683,2.077,2.756,0.791,0.808,414,0.916,0.797,0.898,0.903,0.835,7172,1196,1.3658,1.2201,1.38,0,0.9412,1.2573,0.7253,1.2504,1.199,0.7816,723.1,101.9,9.55,28
467,29,1,3.057,3.104,6.493,2.397,4.017,6.811,2.914,4.305,1.895,3.097,0.891,0.748,939,0.754,0.667,0.636,0.753,0.665,7621,115,1.2131,1.1124,1.166,0,1.0004,1.0963,1.0792,1.0113,1.0864,1.0548,898.5,225.5,19.94,29
468,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.922,0.662,837,0.83,0.637,0.604,0.695,0.666,7594,1557,1.3545,1.4648,1.3021,1,1.3638,1.8324,0.8052,1.5891,1.5501,0.7706,447.8,293.9,27.81,28
469,28,1,3.393,3.129,4.99,2.958,4.081,6.872,3.002,4.58,2.052,2.724,0.917,0.554,914,0.532,0.637,0.624,0.554,0.645,4181,4643,1.3477,1.1198,0.8724,1,1.1987,1.5237,0.7963,1.3291,1.4613,0.7466,695.1,474.6,31.65,28
470,19,1,3.124,2.948,5.764,3.073,4.548,6.401,2.889,4.049,2.105,2.964,0.62,0.679,613,0.66,0.657,0.61,0.782,0.669,5621,2837,1.281,1.6513,1.1966,1,1.3119,1.5993,0.6992,1.6923,1.6232,0.6354,668.9,275.4,26.03,19
471,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.072,0.713,744,0.786,0.777,0.644,0.754,0.69,7660,103,1.554,1.4201,1.3809,0,0.7016,1.2046,1.2529,1.206,1.2066,1.2751,1700,236.1,21.76,30
472,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.926,0.693,641,1.082,0.724,0.691,0.826,0.773,5863,826,1.548,1.5829,1.3976,1,1.2765,1.5532,1.222,1.5143,1.6351,1.1733,433.9,533.3,55.81,21
473,30,1,3.212,3.185,6.442,2.392,3.517,6.547,2.714,4.002,2.071,3.148,1.076,0.723,811,0.941,0.694,0.749,0.987,0.8,7451,442,1.4685,1.1522,1.4146,1,0.9681,1.314,1.1859,1.1868,1.3274,1.0804,1400,401.4,36.31,30
474,30,1,2.93,2.903,5.72,2.539,3.456,6.725,2.661,4.523,1.92,2.82,0.754,0.843,777,1.101,0.719,0.827,0.895,0.775,7411,1120,1.5766,1.7976,1.6698,1,1.1145,1.7498,1.0157,1.7608,1.925,1.0182,555.4,201.1,17.74,30
475,30,1,2.959,2.973,6.105,2.716,4.165,6.815,2.94,4.53,1.91,2.784,0.86,0.709,864,0.849,0.611,0.748,0.685,0.763,6434,301,1.3206,1.2455,1.5354,1,1.2667,1.5001,0.9264,1.4748,1.4633,0.99,712.2,193.5,19.27,30
476,29,1,3.269,3.168,5.181,2.499,3.522,6.874,3.286,4.572,1.871,2.667,0.63,0.701,989,0.754,0.555,0.501,0.682,0.681,7084,249,1.4957,1.256,1.3037,0,0.8421,1.1279,0.9808,1.2043,1.0459,0.9185,1535,142.5,12.62,29
477,30,1,2.945,3.119,6.114,3.261,4.709,6.964,3.189,4.181,1.948,2.814,0.662,0.639,617,0.653,0.632,0.578,0.669,0.643,7189,377,1.5219,1.2274,1.2855,1,0.9299,1.274,1.0479,1.1335,1.2537,1.0177,1447,159.3,13.48,30
478,28,1,3.016,3.068,5.661,1.996,3.066,6.624,2.907,4.412,2.217,2.97,0.796,0.695,948,0.633,0.604,0.565,0.721,0.714,6940,374,1.6285,1.2473,1.4948,0,0.7199,1.3042,1.0058,1.2939,1.2796,1.0065,1670,239.5,20.73,28
479,30,1,3.231,2.99,4.744,2.983,2.664,6.513,2.589,4.63,1.954,2.759,0.694,0.705,33,0.86,0.709,0.711,0.72,0.745,4861,1075,1.1855,1.3485,1.2271,1,1.0431,1.1898,0.743,1.3417,1.3932,0.7546,949,241.6,22.56,30
480,29,1,3.094,3.024,5.048,3.307,4.466,7.169,2.823,4.26,1.89,2.62,0.778,0.621,1009,0.561,0.627,0.574,0.686,0.713,5729,398,1.4524,1.2206,1.4625,1,1.2282,1.642,0.8233,1.5179,1.556,0.8461,992.5,281.8,27.46,29
481,26,1,3.485,3.126,5.539,2.583,3.654,6.658,2.735,4.379,1.958,3.169,0.748,0.66,750,0.787,0.608,0.596,0.739,0.748,6847,1320,1.1889,1.2164,1.2548,0,0.9884,1.2341,0.6356,1.2532,1.222,0.6366,1700,253.9,24.56,26
482,30,1,3.007,3.048,5.244,2.57,3.52,6.742,3.285,4.876,2.054,2.847,0.98,0.687,728,1.064,0.698,0.663,0.757,0.747,7646,454,1.4637,1.2683,1.3786,0,0.8561,1.2463,0.775,1.1971,1.1965,0.7635,1475,178.9,15.7,30
483,23,1,3.16,2.835,5.72,2.174,3.832,6.489,2.85,4.426,1.993,2.963,1.086,0.614,822,0.974,0.703,0.627,0.771,0.708,6193,654,1.4767,1.5641,1.3996,1,1.6436,1.7182,0.8785,1.6121,1.7431,0.8671,653.3,409.8,45.45,23
484,29,1,2.844,2.742,5.723,3.84,5.065,7.184,2.918,4.288,1.913,2.524,0.701,0.893,909,0.71,0.692,1.03,0.91,0.817,7911,499,1.3007,1.2865,1.2888,0,0.7279,1.137,1.2028,1.1624,1.0802,1.2404,1564,360.7,35.86,29
485,22,1,2.788,3.057,6.316,2.303,4.558,6.716,2.982,4.739,2.053,2.677,0.79,0.579,666,0.748,0.629,0.562,0.662,0.81,6427,1014,1.3978,1.2622,1.3781,1,1.4213,1.5361,0.9043,1.5096,1.6352,0.9343,456,211.6,20.36,22
486,29,1,2.872,3.163,5.837,3.117,5.777,7.266,3.207,4.107,1.862,2.726,1.096,0.668,1105,1.058,0.62,0.613,0.696,0.677,8097,724,1.4569,1.3027,1.2929,0,0.9105,1.2946,0.7475,1.2414,1.2472,0.739,NA,NA,NA,29
487,28,1,2.735,3.007,5.688,2.494,4.286,6.82,2.709,4.6,1.822,2.825,0.673,0.756,608,0.808,0.815,0.749,0.756,0.774,6676,240,1.304,0.9823,1.2411,0,0.7537,1.149,0.8174,0.9519,0.9841,0.8018,1700,222.7,19.06,28
488,30,1,2.891,3.213,5.797,2.457,3.88,7.078,3.374,4.052,1.873,2.721,1.077,0.704,706,0.963,0.743,0.733,0.83,0.737,6916,1916,1.528,1.3657,1.3312,0,0.7164,1.293,0.8135,1.2589,1.1896,0.7534,879.9,115.8,9.39,30
489,26,1,3.033,2.848,5.054,2.229,3.538,7.077,2.982,4.661,1.898,2.859,0.925,0.781,731,0.879,0.654,0.811,0.832,0.737,6845,1444,1.3836,1.5213,1.4115,1,1.6811,1.7335,0.7922,1.7394,1.9295,0.7906,576.4,257.9,27.32,26
490,29,1,3.203,2.747,5.269,2.601,4.364,6.424,2.509,4.26,1.77,2.728,0.727,0.597,840,0.852,0.634,0.669,0.697,0.712,6859,482,1.5467,1.1676,1.5283,0,0.9217,1.1972,0.879,1.2768,1.2314,0.916,NA,NA,NA,29
491,30,1,2.706,3.075,5.3,2.521,4.611,7.301,2.735,4.177,1.964,2.687,0.562,0.626,848,0.689,0.619,0.658,0.657,0.747,5638,823,1.2889,1.0946,1.2853,0,0.7946,1.0595,0.7894,1.1979,1.1275,0.813,1684,186.2,17.43,30
492,29,1,3.623,3.483,6.259,2.121,3.923,6.331,3.33,4.164,1.929,2.608,0.985,0.671,500,1.062,0.72,0.711,0.845,0.881,6493,708,1.3892,1.1922,1.4158,0,0.7516,1.178,0.7356,1.1393,1.049,0.7841,1700,316.5,27.6,29
493,30,1,3.166,2.987,5.687,2.623,3.551,6.732,3.215,4.738,2.229,3.024,0.827,0.582,678,0.705,0.67,0.63,0.669,0.66,5339,539,1.6508,1.2097,1.4954,0,0.9269,1.5309,0.8983,1.3067,1.2733,0.951,908.7,119.1,10.16,30
494,30,1,2.999,2.531,4.419,2.626,3.897,6.746,2.7,4.81,1.969,2.196,0.728,0.655,741,0.886,0.692,0.779,0.81,0.701,6899,198,1.0796,1.0306,1.1437,1,0.8361,0.9876,0.8547,1.0008,1.0163,0.8473,1700,255.4,21.67,30
495,30,1,2.978,3.027,5.614,2.415,4.272,6.711,3.336,3.904,2.19,2.654,0.91,0.757,735,1.131,0.589,0.634,0.873,0.769,6772,944,1.0721,1.1368,1.1423,0,0.9168,1.1975,0.634,1.1044,1.0792,0.7,NA,NA,NA,30
496,23,1,3.357,2.73,5.767,3.096,3.971,6.552,2.998,4.72,2.024,2.793,0.849,0.774,681,0.834,0.669,0.677,0.812,0.758,8615,2132,1.2681,1.362,1.2317,1,1.1003,1.2486,0.7357,1.2823,1.3833,0.7565,834.6,286.5,23.49,23
497,29,1,3.241,3.115,6.676,2.66,4.147,6.942,3.024,4.364,1.998,2.943,0.877,0.666,681,0.874,0.666,0.701,0.748,0.799,7614,338,1.6648,1.4545,1.5491,0,1.1016,1.3452,1.0381,1.4259,1.3586,1.085,1044,165.9,15.11,29
498,28,1,3.02,2.963,4.685,3.274,3.535,7.16,2.819,4.135,1.979,2.82,1.062,0.705,884,1.011,0.71,0.721,0.791,0.777,8101,223,1.5392,1.3583,1.5809,1,1.3535,1.797,0.8449,1.6382,1.7501,0.9116,713.7,371.6,38.07,28
499,29,1,3.083,3.217,6.334,2.9,3.988,7.092,3.224,4.455,2.036,2.75,0.93,0.733,792,0.617,0.675,0.608,0.68,0.634,5663,382,1.6914,1.5339,1.5005,0,1.0752,1.4022,1.6379,1.2954,1.3734,1.6393,1700,253.1,22.84,29
500,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.78,0.658,41,0.696,0.622,0.53,0.737,0.636,6888,3106,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
501,29,1,3.303,2.93,5.807,2.175,4.186,6.911,2.53,4.269,1.723,2.949,0.777,0.693,665,0.781,0.64,0.619,0.764,0.721,7361,1011,1.1896,0.8998,1.1272,0,0.762,1.2363,0.6126,0.9902,1.0514,0.6093,1028,126.1,10.67,29
502,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.938,0.631,576,0.917,0.678,0.67,0.845,0.709,6960,1367,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
503,29,1,2.837,2.735,6.016,2.474,4.709,6.742,2.856,4.64,1.968,2.912,0.919,0.621,941,0.763,0.577,0.649,0.708,0.617,7012,165,1.3081,1.1172,1.336,1,1.0854,0.9548,0.8831,1.096,1.1812,0.9866,682,186.8,17.1,29
504,28,1,3.478,3.158,4.895,2.521,3.928,7.017,3.076,4.703,2.016,3.12,0.844,0.775,738,0.928,0.694,0.672,0.728,0.788,8487,1704,1.3444,1.284,1.1205,0,0.7551,1.2323,0.8385,1.1753,1.2164,0.7924,NA,NA,NA,28
505,27,1,3.352,2.923,5.223,2.52,3.823,6.764,2.949,4.747,1.868,2.96,0.67,0.653,745,0.709,0.694,0.68,0.702,0.636,7506,506,1.5087,1.4938,1.4334,1,1.5878,1.5484,0.8879,1.6536,1.6596,0.9083,570.9,291.6,29.61,27
506,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.67,0.555,25,0.647,0.749,0.529,0.601,0.717,6613,2380,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
507,29,1,3.214,3.102,6.129,3.43,4.798,6.553,2.891,4.277,1.769,2.959,0.699,0.773,637,0.908,0.728,0.764,0.929,0.779,6638,1098,1.1638,1.0371,1.1531,0,0.9003,1.2282,0.5645,1.0502,1.0604,0.5244,1700,366.8,29.71,29
508,28,1,3.144,2.894,5.104,2.963,3.873,7.057,3.017,5.074,1.853,2.457,0.972,0.852,587,0.9,0.699,0.892,0.963,0.877,7731,1174,1.0924,1.2261,1.063,1,1.2444,1.3284,0.74,1.4219,1.5055,0.7277,337.5,270.9,27.73,28
509,30,1,3.548,2.943,5.703,2.197,4.472,6.394,2.604,4.28,1.843,2.957,0.639,0.545,755,0.614,0.609,0.553,0.653,0.65,7133,469,1.6053,1.4939,1.442,1,1.5187,1.5863,0.9215,1.5373,1.6966,0.9545,731.9,301.2,32.12,30
510,27,1,3.385,2.989,5.348,2.078,3.621,6.926,2.908,4.617,2.014,3.006,0.939,0.683,605,0.884,0.696,0.702,0.772,0.709,7445,2400,1.151,1.6489,1.2158,1,1.5817,2.0224,0.7839,1.6924,1.9786,0.7088,1069,357.9,36.35,27
511,27,1,3.351,2.928,6.065,2.631,3.497,6.875,2.877,5.001,2,2.657,1.083,0.831,480,1.02,0.781,0.785,0.866,0.808,7510,4174,0.7477,1.1202,0.7645,0,0.6692,1.1421,0.5305,0.9776,0.955,0.5644,654.3,145.4,12.16,27
512,26,1,2.99,3.11,4.721,2.588,4.97,6.657,2.67,4.738,1.918,3.079,0.865,0.803,760,0.765,0.722,0.746,0.788,0.777,6007,2937,0.9302,1.0384,0.882,0,0.6378,1.1446,0.5972,0.9647,0.9806,0.6229,924.4,125,9.22,26
513,29,1,3.099,3.175,5.999,2.338,3.096,6.711,3.333,4.329,1.961,2.965,0.919,0.737,710,0.795,0.76,0.746,0.658,0.73,7383,1094,1.4539,1.4986,1.457,1,1.4485,1.5899,0.9272,1.5254,1.6128,0.933,584.6,364.9,38.18,29
514,30,1,3.325,3.214,5.662,2.77,3.947,7.014,3.141,4.55,1.919,2.663,0.755,0.635,589,0.95,0.622,0.681,0.723,0.75,7823,362,1.2114,1.0068,1.113,0,0.882,1.1475,0.9026,1.0128,1.1186,0.7962,728.5,229.3,21.73,30
515,22,1,3.121,2.838,5.468,2.465,4.438,6.56,2.47,4.009,1.892,2.821,1.087,0.691,560,0.672,0.726,0.789,0.76,0.793,5388,1200,1.1589,1.4098,1.3205,1,1.4592,1.8466,0.7045,1.5072,1.6938,0.7218,556.4,303.7,32.08,22
516,26,1,3.222,3.071,5.646,2.683,3.385,6.915,2.781,3.864,1.952,2.465,0.984,0.98,624,1.024,0.83,0.819,0.977,0.865,5574,1478,1.5916,1.4094,1.361,0,1.0392,1.4375,1.1073,1.3223,1.4163,1.1953,1194,377.5,31.96,26
517,29,1,2.591,2.906,6.154,2.632,4.222,7.001,2.679,4.523,2.096,2.662,0.913,0.688,913,0.855,0.658,0.588,0.708,0.874,7481,477,1.5717,1.2394,1.439,0,1.1739,1.4173,0.9555,1.3709,1.3839,0.9976,NA,NA,NA,29
518,29,1,3.089,2.744,5.953,2.946,4.297,6.765,2.802,4.672,1.878,2.546,0.618,0.564,1144,0.733,0.688,0.698,0.733,0.687,6842,133,1.7896,1.4329,1.7046,1,1.0555,1.4199,1.1437,1.4821,1.3746,1.2041,1389,210.9,17.51,29
519,24,1,3.057,3.161,5.125,2.524,3.744,7.239,2.717,4.312,2.034,2.463,0.963,0.67,867,1.06,0.66,0.634,0.675,0.781,7706,1080,1.4424,1.3416,1.4577,1,1.1439,1.7683,0.8646,1.3062,1.335,0.8982,641.6,322.5,34.52,24
520,29,1,2.948,2.73,5.485,3.334,3.847,7.18,3.014,4.843,2.218,2.355,0.747,0.642,743,0.557,0.707,0.62,0.885,0.72,5582,335,1.5419,1.3801,1.2829,1,1.2493,1.4256,1.1634,1.273,1.3595,1.1645,469.5,171.4,17.37,29
521,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.97,0.666,879,0.851,0.646,0.686,0.75,0.704,6129,1280,1.5273,1.3447,1.4253,1,1.4241,1.8896,0.7247,1.5243,1.5238,0.676,728.8,391,38.42,29
522,27,1,3.28,3.142,5.738,2.526,3.608,6.964,3.189,4.724,2.502,2.967,0.923,0.705,701,0.946,0.695,0.751,0.782,0.83,7599,1537,1.5705,1.3981,1.6835,1,1.8805,2.1735,0.8508,2.1063,2.1956,0.7762,669.3,404.3,41.11,27
523,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.758,0.58,892,0.714,0.611,0.663,0.745,0.606,5767,809,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
524,30,1,3.708,2.978,5.737,3.215,4.126,6.815,2.806,4.019,1.998,2.677,0.752,0.704,926,0.803,0.582,0.592,0.728,0.69,7226,265,1.5175,1.4963,1.5489,1,1.7792,1.7264,1.1612,1.4958,1.5786,1.1871,820.1,314.6,33.22,30
525,29,1,3.09,2.952,4.866,2.477,3.915,6.993,3.04,4.847,1.811,2.555,0.667,0.659,863,0.651,0.762,0.647,0.669,0.691,6320,116,1.4644,1.2091,1.4556,0,0.7682,1.2189,1.1427,1.2215,1.1907,1.2372,1350,151.6,14.27,29
526,30,1,2.798,2.819,5.665,2.575,4.029,6.879,3.176,4.473,2.037,2.64,0.757,0.694,659,0.821,0.736,0.62,0.677,0.735,7128,381,1.4557,1.2521,1.464,0,0.9605,1.3259,0.925,1.1796,1.2499,1.0507,1157,188.4,17.48,30
527,28,1,3.214,2.632,5.553,2.575,3.571,7.101,2.906,4.621,1.834,2.872,0.739,0.614,837,0.666,0.621,0.592,0.742,0.654,5935,178,1.7484,1.3733,1.8253,1,1.829,1.8719,1.0026,1.7548,2.0492,1.1069,451.9,180.8,19.33,28
528,30,1,3.043,2.82,5.915,2.62,4.16,6.571,2.891,4.544,1.981,2.651,0.88,0.577,795,0.666,0.521,0.541,0.556,0.614,5160,1478,1.1158,1.2129,1.0563,0,0.7328,1.0963,0.9267,1.1166,1.1364,1.0136,1168,151.1,16.01,30
529,28,1,2.923,2.835,5.992,2.468,4.124,6.829,3.184,4.58,1.914,2.912,0.837,0.737,1022,0.793,0.782,0.837,0.984,0.653,6827,700,1.4242,1.2318,1.3938,1,0.9566,1.4493,0.8642,1.2321,1.1962,0.9041,723.5,237.5,21.95,28
530,30,1,2.813,2.781,5.014,2.793,4.105,6.782,2.964,5.133,2.016,2.764,1.111,0.682,995,0.529,0.68,0.621,0.692,0.703,7194,228,1.6787,1.3294,1.4623,0,0.8292,1.3291,1.1041,1.2548,1.2586,1.1781,893.6,157.3,13.63,30
531,29,1,3.304,3.01,5.465,2.722,4.113,7.045,2.959,3.92,2.096,2.878,0.731,0.791,944,1.064,0.705,0.826,0.858,0.774,8438,431,1.2406,0.945,1.2563,0,0.825,1.1304,0.688,0.983,1.0251,0.6944,1700,215.2,20.11,29
532,29,1,3.192,2.765,5.169,2.835,3.833,7.119,3.091,4.555,1.858,2.679,0.904,0.856,781,1.042,0.692,0.819,0.775,0.764,7148,812,1.3156,1.0901,1.2387,0,0.7352,1.0976,0.8471,0.9628,1.0191,0.8174,1700,257.8,21.92,29
533,28,1,3.027,2.849,4.73,3.224,3.514,6.94,3.207,4.337,1.865,2.622,0.547,0.577,701,0.524,0.586,0.557,0.612,0.633,5599,189,2.2458,2.0221,2.0579,1,1.4947,2.1956,2.0657,1.8815,2.0484,2.1346,1700,232,19.7,28
534,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.937,0.711,605,0.974,0.832,0.687,0.788,0.777,6395,1022,1.5341,1.5091,1.4435,1,1.3965,1.6974,0.8169,1.604,1.7436,0.8005,319.3,243,23.67,27
535,30,1,3.138,3,6.287,2.657,4.016,6.609,2.858,4.362,2.06,2.835,1.123,0.766,704,0.959,0.702,0.779,0.973,0.843,7775,1100,1.724,1.6248,1.7281,0,1.0928,1.4728,1.2894,1.5715,1.5819,1.2685,1700,324.4,29.37,30
536,24,1,2.75,2.946,6.013,2.509,3.61,6.966,3.307,4.068,1.976,2.749,0.921,0.642,560,0.767,0.683,0.589,0.782,0.813,6712,959,1.7629,2.2276,1.6234,0,1.0226,1.2944,1.3228,1.3646,1.3308,1.3976,1694,450.7,40.61,24
537,27,1,2.89,2.762,4.974,3.317,4.326,7.141,2.7,4.428,1.807,2.746,0.74,0.685,774,0.706,0.589,0.621,0.688,0.62,6855,428,1.6702,1.3673,1.4585,0,0.994,1.284,1.1024,1.1926,1.135,1.0322,1700,308.1,29.09,27
538,23,1,3.144,3.048,6.522,2.512,3.992,6.806,2.986,4.443,1.961,2.795,0.966,0.731,636,0.97,0.767,0.777,0.894,0.928,7294,4392,0.8575,1.0321,0.8549,1,1.1105,1.4244,0.5052,1.2488,1.2495,0.5204,543.1,313.8,31.76,23
539,29,1,3.25,3.339,5.632,2.093,3.421,6.535,2.818,4.28,1.913,2.955,0.677,0.642,844,0.771,0.717,0.586,0.655,0.686,8062,629,1.5618,1.4323,1.5195,0,0.9518,1.3268,1.0131,1.3782,1.3445,1.0398,1160,145.3,12.8,29
540,29,1,3.113,2.995,5.588,2.304,3.786,6.402,2.984,4.453,2.092,3.062,0.918,0.771,769,1.134,0.668,0.7,0.769,0.658,6436,192,1.8093,1.5389,1.6744,1,1.5339,1.6908,1.277,1.807,1.9055,1.2485,698.4,418.6,47.4,29
541,29,1,3.099,2.82,5.738,3.013,4.127,7.11,2.7,3.801,1.812,2.819,1.04,0.768,677,0.999,0.733,0.736,0.869,0.762,6356,457,1.9529,1.4594,1.4451,1,1.3749,1.5639,1.0902,1.4508,1.6165,1.0078,597.3,126.2,12.17,29
542,29,1,2.899,2.989,5.522,2.426,4.214,6.797,2.648,4.654,1.953,2.766,0.834,0.849,716,1.131,0.828,0.838,0.84,0.849,7519,767,1.2605,1.3954,1.3857,1,1.1503,1.2827,0.9806,1.2671,1.3791,0.9849,866.3,403.3,33.92,29
543,30,1,2.943,3.468,5.439,2.907,5.147,7.186,2.963,4.677,1.85,2.703,0.93,0.727,529,0.787,0.781,0.638,0.732,0.661,6085,688,1.3379,1.2807,1.2302,1,1.3746,1.5113,0.6837,1.2731,1.5826,0.6721,762,200.6,18.84,30
544,28,1,2.832,2.815,5.546,3.059,3.866,7.026,2.685,4.316,1.832,2.27,0.831,0.644,1141,0.916,0.599,0.64,0.699,0.744,6454,292,1.5389,1.2163,1.4559,0,0.9803,1.3651,1.0191,1.213,1.3239,0.9496,1700,252.5,21.27,28
545,26,1,3.519,3.072,6.201,2.121,3.168,6.847,2.611,4.09,1.851,2.881,0.721,0.662,780,0.736,0.593,0.664,0.8,0.691,7396,404,1.8503,1.439,1.7307,0,0.931,1.2998,1.112,1.3892,1.3757,1.1747,1700,213.3,18.96,26
546,28,1,3.148,2.827,5.835,2.982,4.753,6.821,3.003,4.396,1.833,2.523,0.724,0.668,493,0.744,0.664,0.668,0.816,0.79,6464,728,1.2166,1.273,1.1112,1,1.3838,1.3654,0.7674,1.2427,1.3365,0.7716,377.3,300.5,28.45,28
547,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.955,0.758,576,0.935,0.832,0.7,0.881,0.904,6398,623,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
548,29,1,3.065,3.138,5.705,2.817,3.965,6.953,2.879,4.201,1.882,2.9,1.021,0.779,605,1.007,0.659,0.722,0.779,0.674,6386,2069,1.3662,1.2549,1.1057,1,1.2464,1.5876,0.8627,1.4023,1.4341,0.8231,NA,NA,NA,29
549,25,1,3.017,3.053,5.066,2.378,4.036,6.249,2.703,4.161,1.88,2.872,0.958,0.807,716,1.052,0.638,0.811,0.875,0.812,7844,714,1.2895,1.112,1.2979,0,0.8166,1.1938,0.7458,1.0211,1.0443,0.7505,1700,280.5,22.24,25
550,26,1,3.118,3.213,5.646,2.77,4.034,6.999,2.733,3.903,1.899,2.668,0.963,0.792,540,1.023,0.78,0.681,0.863,0.791,5443,1560,1.0874,1.1193,1.0767,0,0.7252,1.2072,0.4891,0.9584,1.0455,0.5183,499.1,136.5,12.37,26
551,28,1,3.373,3.124,5.421,2.619,4.656,6.947,3.034,4.452,1.968,2.69,0.91,0.935,749,0.604,0.861,0.87,0.825,0.791,5838,3090,1.2753,1.4627,1.0819,0,0.7187,1.3831,0.8901,1.3278,1.3159,0.8223,1052,139.4,10.88,28
552,25,1,2.81,3.243,5.918,2.807,4.875,6.453,3.08,3.823,1.882,2.767,0.978,0.714,581,0.776,0.744,0.665,0.711,0.739,7073,1012,1.2586,1.192,1.1597,1,0.8996,1.3777,0.6787,1.1249,1.1243,0.6886,945.9,371.9,38.95,25
553,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.878,0.632,763,0.888,0.685,0.633,0.752,0.631,5784,1409,1.5269,1.6352,1.5598,1,1.8087,2.3602,0.9417,2.0184,2.0334,1.0118,668.7,258.6,24.99,30
554,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.618,0.587,771,0.522,0.635,0.626,0.725,0.649,6494,849,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
555,22,1,3.54,3.055,5.613,2.647,4.556,6.777,2.889,4.194,1.791,2.845,0.813,0.601,635,0.991,0.643,0.688,0.759,0.736,7318,3175,0.9127,1.6143,1.1692,1,1.3603,1.7251,0.9284,1.5524,1.6547,0.9908,NA,NA,NA,22
556,30,1,3.338,2.59,5.166,2.789,3.705,7.032,2.764,4.175,1.835,2.685,1.056,0.66,622,0.803,0.69,0.663,0.718,0.702,6855,345,1.578,1.3239,1.652,0,0.7716,1.2632,0.8286,1.3673,1.2675,0.7679,1700,228.1,20.34,30
557,27,1,2.871,3.357,4.999,2.456,4.52,6.848,2.66,5.131,1.987,3.022,0.79,0.623,766,0.66,0.661,0.648,0.751,0.628,6395,305,1.4279,1.3913,1.2825,1,0.8256,1.3307,1.1184,1.4049,1.4612,1.0585,NA,NA,NA,27
558,30,1,3.112,3.075,5.373,3.042,4.406,7.306,2.729,4.609,1.85,2.654,0.859,0.674,620,0.799,0.671,0.559,0.7,0.659,6762,125,1.547,1.2194,1.461,0,0.9706,1.2129,0.7933,1.2055,1.1617,0.8199,659.3,134.9,11.45,30
559,28,1,3.087,3.062,6.005,2.481,3.941,6.987,2.777,4.103,1.935,2.915,0.742,0.626,710,0.893,0.559,0.583,0.61,0.664,5513,1231,1.2302,1.2602,1.1474,1,1.0957,1.188,0.837,1.1027,1.2939,0.7957,1244,314.2,27.56,28
560,26,1,3.121,2.895,5.829,2.444,4.379,6.742,2.703,4.483,2.079,3.148,0.953,0.619,708,0.972,0.605,0.678,0.703,0.802,6940,466,1.491,1.2812,1.5767,0,1.0795,1.2992,1.0321,1.2656,1.2702,1.0991,666.2,248.8,20.75,26
561,25,1,2.859,2.956,5.373,3.555,4.126,7.404,3.107,4.536,1.965,2.568,1.034,0.718,696,0.851,0.709,0.661,0.798,0.635,7287,160,1.1741,1.0153,1.0829,0,0.826,1.0798,0.774,0.9868,0.9892,0.806,1338,161.5,15.58,25
562,30,1,2.994,3.127,6.186,2.797,4.337,6.885,2.856,4.643,1.84,2.848,0.877,0.669,776,0.865,0.637,0.579,0.699,0.717,7696,531,1.4694,1.0683,1.2315,1,1.2745,1.4129,0.768,1.1711,1.3227,0.7308,734.6,287,25.79,30
563,27,1,3.168,3.106,5.514,2.85,3.632,6.907,3.037,4.787,1.996,3.08,0.765,0.628,571,0.972,0.622,0.617,0.731,0.705,5154,715,1.4653,1.4406,1.4698,1,1.7831,1.8271,0.7352,1.6347,1.6841,0.7534,222.8,143.3,13.68,27
564,29,1,3.098,2.922,5.779,2.797,3.935,7.013,2.88,5.069,1.845,2.763,0.913,0.733,827,0.944,0.728,0.789,0.893,0.795,7563,2225,1.3495,1.6313,1.441,1,1.1852,1.9832,1.025,1.6095,1.6906,1.1164,NA,NA,NA,29
565,29,1,3.077,3.339,6.379,3.682,4.939,6.926,3.294,4.229,1.791,2.959,0.534,0.648,821,0.917,0.599,0.647,0.696,0.677,5502,652,1.48,1.2069,1.2044,0,1.0633,1.1881,1.2095,1.0881,1.1058,1.2055,1643,183.5,15.99,29
566,29,1,2.962,3.509,5.827,2.181,3.296,6.767,2.93,3.976,2.161,2.872,0.739,0.61,815,0.658,0.722,0.778,0.766,0.723,7705,2620,0.9151,0.9908,0.883,0,0.8263,1.1202,0.5327,0.9033,0.9465,0.526,992,150.3,12.78,29
567,28,1,3.068,3.179,5.58,2.354,3.9,6.677,3.08,4.377,1.815,2.347,0.807,0.727,995,0.832,0.609,0.588,0.705,0.734,7126,1137,1.5781,1.343,1.543,1,0.9274,1.6061,0.9565,1.5158,1.4887,0.9305,1531,233.7,21.19,28
568,30,1,3.037,2.393,5.081,2.831,4.442,6.916,3.113,4.554,1.861,2.402,1.156,0.762,752,0.805,0.719,0.877,0.87,0.64,5772,179,1.7017,1.3281,1.4214,1,1.1619,1.4295,1.0796,1.4105,1.4353,1.1148,203,153.9,16.11,30
569,26,1,2.812,3.248,5.98,2.659,3.399,6.885,2.745,4.42,1.766,2.925,0.939,0.741,589,0.757,0.704,0.776,0.818,0.755,6556,1116,1.2162,1.1923,1.3263,0,0.8803,1.3671,0.7974,1.2329,1.1959,0.7465,998.6,114.2,9.9,26
570,21,1,2.985,3.033,5.249,2.991,3.178,6.863,2.956,3.798,2.105,3.052,0.771,0.752,584,0.934,0.612,0.564,0.769,0.697,4214,4181,1.1051,1.2227,0.9334,0,0.9493,1.2326,0.837,1.2336,1.1685,0.8117,1366,311.6,27.29,21
571,29,1,3.475,2.745,6.303,2.495,3.394,6.701,2.961,4.126,1.968,2.736,0.786,0.795,772,0.974,0.61,0.726,0.812,0.814,8852,2047,1.8568,1.8431,1.7083,1,1.673,1.9182,1.2475,1.8135,1.9258,1.1778,481.2,264.7,27.13,29
572,29,1,3.086,2.681,5.831,2.524,3.746,7.184,2.802,4.343,1.861,2.062,0.751,0.675,668,0.955,0.658,0.51,0.733,0.686,7677,308,1.443,1.3033,1.3672,0,0.9805,1.2163,1.1741,1.2065,1.2604,1.2289,1700,179.6,15.4,29
573,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.914,0.814,898,0.763,0.733,0.658,0.752,0.704,6987,154,1.7368,1.4742,1.5302,1,1.2866,1.6363,1.27,1.6141,1.6183,1.295,471.2,471.6,53.77,30
574,30,1,2.883,3.118,5.924,2.671,4.807,7.007,2.829,4.103,1.932,2.378,0.711,0.657,580,0.85,0.666,0.656,0.782,0.729,6679,265,1.5445,1.1419,1.3838,0,0.8148,1.1626,0.894,1.1887,1.2213,1.0469,NA,NA,NA,30
575,29,1,2.687,3.206,5.375,2.848,4.424,6.999,2.799,4.67,2.067,3.009,0.754,0.674,895,0.969,0.622,0.593,0.734,0.678,6625,1925,1.1946,1.3524,1.21,1,1.1324,1.32,0.7827,1.3151,1.42,0.8338,588.6,296.1,27.01,29
576,30,1,3.514,2.87,6.069,2.356,4.521,6.683,2.658,4.951,1.959,2.566,0.502,0.572,714,0.643,0.555,0.576,0.696,0.702,5312,146,1.3379,1.6525,1.5038,1,1.2588,1.7784,1.3317,1.6486,1.7294,1.2509,798.6,218.9,18.37,30
577,29,1,3.044,2.907,5.408,2.484,4.088,6.524,2.716,4.785,1.892,2.764,0.868,0.635,992,0.835,0.674,0.624,0.746,0.715,6924,193,1.6125,1.2744,1.385,0,0.8921,1.187,0.9518,1.1698,1.1765,0.9429,1034,182.2,18.27,29
578,30,1,3.131,3.283,5.882,2.737,4.363,7.115,3.04,4.721,1.913,2.641,0.748,0.76,607,0.874,0.692,0.687,0.736,0.671,6900,507,1.7382,1.5604,1.5649,0,1.0614,1.4531,1.4052,1.4042,1.3913,1.3071,1700,205.1,18.8,30
579,29,1,3.032,3.016,5.537,3.209,3.873,7.073,3.18,4.766,1.956,2.511,0.977,0.683,713,0.789,0.751,0.697,0.755,0.644,6425,677,1.4315,1.3487,1.4912,1,1.2573,1.5121,1.0333,1.4891,1.5609,1.0643,703.7,233.7,24.86,29
580,29,1,3.069,2.909,5.787,2.346,3.9,6.536,2.757,4.182,2.056,3,0.859,0.717,724,1.116,0.748,0.696,0.668,0.809,6509,497,2.1136,1.5342,1.8234,0,1.1063,1.494,1.1669,1.5915,1.5813,1.1649,1700,257.7,23.04,29
581,26,1,3.407,3.166,5.612,4.068,4.15,7.162,3.16,4.642,2.129,2.533,1.023,0.779,678,0.887,0.658,0.737,0.778,0.773,6747,563,1.6531,1.3597,1.5592,1,1.8751,2.0537,0.9694,1.8001,2.1576,0.9972,448.6,214.1,22.74,26
582,29,1,2.957,3.313,5.829,2.801,3.824,6.856,2.505,5.102,2.121,2.707,0.742,0.829,622,0.64,0.804,0.747,0.871,0.818,5718,1630,1.4333,1.2191,1.3047,0,1.0067,1.2709,1.0403,1.2528,1.2289,1.0865,1272,268.9,24.45,29
583,28,1,3.199,3.161,5.755,2.481,3.658,6.627,2.679,4.486,2.152,2.438,0.785,0.649,889,0.78,0.735,0.576,0.818,0.756,7427,620,1.7386,1.3387,1.3045,0,0.7627,1.0996,1.1993,1.2123,1.194,1.2514,1700,553.5,52.3,28
584,30,1,3.195,3.345,5.811,2.974,4.461,7.009,2.736,4.911,1.946,2.414,0.804,0.656,694,0.668,0.57,0.658,0.766,0.682,5333,319,1.7696,1.3817,1.3981,0,0.847,1.2349,1.1919,1.1972,1.1642,1.17,1332,203.5,19.25,30
585,30,1,3.41,3.152,5.89,2.566,4.155,7.05,2.646,4.69,1.922,2.423,0.894,0.648,782,0.787,0.663,0.614,0.769,0.66,6792,682,1.2491,1.3704,1.203,1,1.285,1.2103,0.907,1.2768,1.401,0.8586,871.9,429.7,46.74,30
586,30,1,2.908,2.803,5.729,2.712,4.34,6.668,2.753,4.204,1.922,2.903,0.851,0.631,921,0.731,0.621,0.577,0.682,0.682,6712,641,1.3677,1.2615,1.2244,0,0.8828,1.1729,1.1234,1.1873,1.1686,1.075,1305,146.4,12.34,30
587,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.704,0.627,805,0.772,0.655,0.594,0.706,0.612,6903,281,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
588,26,1,3.201,3.154,5.901,2.838,4.367,7.118,2.991,4.8,2.064,2.665,0.863,0.701,866,0.851,0.689,0.625,0.723,0.716,7875,77,2.0265,1.809,1.9923,1,1.5745,1.8778,1.1624,2.0329,2.0422,1.1862,682.1,325.5,36.15,26
589,29,1,3.532,2.724,6.07,2.422,3.991,7.247,3.067,4.387,1.773,2.603,0.878,0.605,608,0.634,0.722,0.628,0.798,0.763,7040,726,1.4529,1.245,1.5171,1,1.2463,1.4973,0.8254,1.2636,1.3408,0.8717,1264,202.6,17.29,29
590,26,1,2.816,2.783,5.328,2.396,3.248,6.761,2.647,5.009,1.794,2.466,0.789,0.692,548,0.955,0.725,0.627,0.808,0.755,7529,1902,1.1892,1.6837,1.3624,1,1.7099,1.7228,0.7251,1.8242,1.8412,0.7251,729.9,449.9,46.64,26
591,29,1,3.35,3.324,6.028,3.581,3.825,7.177,2.721,4.438,1.846,2.502,0.774,0.631,792,0.845,0.675,0.518,0.667,0.636,6679,309,1.6481,1.3131,1.3329,0,1.0777,1.2609,1.1894,1.1826,1.216,1.1455,938.8,213,20.11,29
592,29,1,3.139,3.005,5.724,3.145,4.244,7.087,3.101,3.934,1.883,2.832,0.757,0.672,730,0.997,0.659,0.789,0.742,0.76,7411,458,1.3746,1.243,1.418,0,0.8603,1.1293,1.0961,1.2025,1.1867,1.0307,1700,298.5,28.42,29
593,28,1,3.485,3.247,5.575,2.588,4.645,7.083,2.841,4.524,2.157,2.495,0.77,0.725,795,0.688,0.748,0.671,0.822,0.779,6169,862,1.4246,1.1602,1.4373,1,1.0909,1.4736,0.957,1.2375,1.2632,0.9714,769.8,273.6,24.27,28
594,30,1,3.365,2.942,5.611,3.133,4.245,6.926,2.827,5.054,2.102,2.642,0.829,0.584,738,0.735,0.577,0.576,0.646,0.616,5972,154,1.6076,1.4305,1.506,0,1.116,1.2877,1.2615,1.2952,1.3097,1.1955,NA,NA,NA,30
595,20,1,3.088,3.028,5.488,2.852,4.884,7.233,2.932,4.632,1.862,2.865,0.971,0.617,503,0.819,0.625,0.712,0.771,0.704,4264,1903,1.2105,1.3604,1.2762,1,1.7028,1.673,0.817,1.6091,1.78,0.7907,NA,NA,NA,20
596,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.032,0.686,1014,0.722,0.665,0.6,0.663,0.714,6657,1044,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,26
597,29,1,3.14,2.976,5.167,2.681,4.426,6.943,2.658,4.119,2.019,2.942,0.787,0.557,621,0.73,0.678,0.661,0.699,0.698,6533,315,1.0888,0.9473,1.1069,0,0.9842,1.0475,0.6918,0.9339,1.0109,0.6611,1700,277,23.97,29
598,29,1,3.077,3.05,5.561,2.88,4.549,7.065,2.776,4.566,1.954,2.971,1.01,0.779,627,0.783,0.645,0.701,0.867,0.827,5836,407,1.3772,1.0622,1.3882,1,1.0666,1.0791,0.9847,1.0764,1.261,0.9885,1349,312.6,26.47,29
599,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.016,0.663,631,0.76,0.719,0.827,0.873,0.759,7856,773,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,23
600,25,1,3.222,2.706,5.913,2.468,4.267,6.422,2.717,4.382,2.033,3.361,0.994,0.859,427,1.016,0.723,0.912,0.946,0.754,5633,1741,1.169,1.0241,1.1595,0,0.9074,1.1587,0.7548,1.0646,1.0647,0.7671,1381,195,15.01,25
601,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.647,0.877,647,1.161,0.809,0.86,0.913,0.92,7215,824,1.4568,1.32,1.4367,0,0.8016,1.3431,1.0215,1.2492,1.2273,1.0621,NA,NA,NA,29
602,27,1,3.137,3.04,5.852,2.587,4.223,6.767,2.759,3.576,2.189,2.692,0.659,0.72,672,0.69,0.653,0.594,0.673,0.689,5802,713,1.5966,1.3974,1.3755,0,0.794,1.3855,1.2064,1.2567,1.2492,1.1609,1517,206.9,18.49,27
603,28,1,2.952,2.987,5.992,2.604,4.13,7.031,2.89,4.292,1.791,2.636,0.691,0.655,810,0.531,0.668,0.625,0.695,0.674,5059,332,1.6737,1.2384,1.3834,0,0.9895,1.2806,1.1317,1.2052,1.1979,1.2025,1700,370.2,33.19,28
604,28,1,3.102,2.99,5.925,2.528,4.192,6.904,3.065,3.744,2.061,2.537,0.829,0.652,775,0.789,0.694,0.586,0.733,0.739,6163,818,1.4429,1.1994,1.4026,0,1.0439,1.3337,1.0615,1.2708,1.4373,1.0038,NA,NA,NA,28
605,30,1,3.502,3.211,5.697,2.609,3.436,6.657,2.983,4.624,1.914,3.032,0.768,0.808,911,0.802,0.773,0.844,0.864,0.724,5836,456,1.2765,1.2988,1.2272,0,0.7551,1.2883,0.9975,1.212,1.1986,0.9994,867.5,109.3,9.86,30
606,30,1,3.061,3.137,5.758,2.75,4.388,6.77,2.834,4.232,1.951,2.989,1.058,0.881,704,0.805,0.694,0.788,0.845,0.69,6579,1000,1.291,1.2723,1.3344,1,1.3622,1.4858,0.9349,1.3492,1.4552,1.0061,220.6,138.9,12.76,30
607,30,1,3.097,3.016,5.316,2.757,4.744,6.594,2.703,4.73,1.895,2.944,0.865,0.667,688,1.19,0.597,0.601,0.755,0.732,6948,1062,2.5122,2.5566,2.1236,1,2.3898,3.4035,2.0715,2.8521,3.0515,1.9865,1221,519.8,48.1,30
608,29,1,2.899,2.971,6.053,3.12,3.373,7.213,3.091,4.787,1.912,2.599,0.72,0.854,674,0.589,0.8,0.816,0.912,0.723,6304,512,1.6485,1.2989,1.6313,0,0.9978,1.4021,1.078,1.2847,1.2538,1.011,1099,253.2,21.77,29
609,29,1,3.234,2.847,5.989,2.472,3.366,7.166,2.79,4.046,1.976,2.796,0.748,0.646,944,0.857,0.685,0.651,0.799,0.793,6980,548,1.3003,1.0564,1.3001,0,0.8106,1.1002,0.704,1.0113,1.0156,0.6333,874.3,186.8,16.55,29
610,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.987,0.701,911,0.661,0.724,0.688,0.827,0.688,8833,439,1.8701,1.5907,1.6162,0,1.0617,1.2745,1.1968,1.5316,1.5515,1.2879,NA,NA,NA,30
611,30,1,3.511,3.027,6.583,2.512,3.858,6.909,2.886,4.142,2.259,3.175,0.758,0.782,811,1.318,0.674,0.567,0.709,0.737,6400,425,1.4684,1.244,1.2718,0,1.0307,1.296,1.1907,1.1863,1.2105,1.1775,1595,169.8,15.94,30
612,26,1,3.207,2.656,5.634,2.223,4.076,6.894,2.419,4.423,2.016,3.127,0.767,0.759,794,0.751,0.73,0.625,0.661,0.617,6284,314,1.5796,1.2407,1.6537,0,1.0566,1.3624,1.0795,1.297,1.279,1.1556,1700,165.1,13.94,26
613,29,1,3.197,3.239,6.268,3.12,3.484,6.905,3.089,4.746,1.838,2.623,1.036,0.637,518,0.917,0.657,0.645,0.777,0.717,7151,2288,1.7139,1.8229,1.5073,1,1.6965,1.7668,1.1538,1.8415,2.0114,1.1459,976.6,372.2,37.26,29
614,30,1,3.017,3.245,5.749,3.252,4.553,7.313,2.876,4.09,1.977,2.526,0.675,0.574,919,0.836,0.593,0.593,0.669,0.725,9225,583,1.4162,1.1323,1.4537,0,0.8761,1.1383,0.9399,1.1397,1.1659,0.9315,1700,337.2,30.8,30
615,30,1,3.367,3.082,6.283,2.876,4.293,7.161,2.953,4.581,2.035,2.78,0.959,0.615,675,0.933,0.608,0.609,0.63,0.644,6744,663,1.4035,1.1668,1.3903,0,1.0872,1.2744,0.9087,1.1998,1.2592,0.9488,1086,165.2,14.77,30
616,26,1,3.22,2.807,5.94,3.706,4.493,7.038,3.069,4.188,2.032,2.499,0.701,0.618,792,0.859,0.685,0.615,0.741,0.678,6355,445,1.5565,1.3312,1.4703,0,0.8624,1.3427,1.1629,1.2319,1.3075,1.2209,1062,104.1,11.16,26
617,30,1,3.158,2.942,5.7,2.686,4.835,6.93,2.978,4.587,1.918,2.443,0.659,0.75,726,0.913,0.726,0.793,0.906,0.722,5806,491,1.3692,1.1214,1.396,0,0.852,1.0101,0.9379,1.0227,0.9368,0.947,981.6,166.5,13.69,30
618,28,1,2.895,3.012,5.922,3.479,4.157,6.816,3.144,3.92,2.366,2.761,0.551,0.743,787,0.655,0.77,0.725,0.831,0.858,7090,501,1.8769,1.3947,1.8364,0,0.9341,1.2899,1.2486,1.2649,1.2546,1.2377,1554,219,19.62,28
619,30,1,3.122,3.014,6.009,3.189,4.144,7.053,2.857,4.283,1.865,2.757,0.872,0.69,705,0.859,0.764,0.71,0.749,0.762,7153,258,1.5426,1.6213,1.5147,1,1.2821,1.6523,1.3574,1.5631,1.8127,1.2542,NA,NA,NA,30
620,30,1,3.286,3.159,5.395,2.323,4.074,6.875,3.293,4.538,1.928,2.612,0.878,0.719,1138,0.705,0.7,0.642,0.684,0.724,7374,597,1.2931,1.0463,1.1552,1,0.9595,1.1511,0.9196,1.1268,1.1838,0.956,1700,342.6,32.26,30
621,25,1,2.87,3.041,5.761,2.468,3.662,6.828,2.893,4.488,1.886,2.758,1.002,0.754,674,0.791,0.682,0.795,0.913,0.786,5944,1769,1.6747,1.5564,1.6348,1,1.5721,1.7639,0.9409,1.8382,1.8175,0.958,456.8,479.5,46.42,25
622,27,1,3.293,2.818,6.024,3.25,4.898,6.828,3.04,4.414,1.843,2.478,0.855,0.652,768,0.794,0.669,0.639,0.704,0.649,6999,700,1.0728,0.9068,1.016,1,1.1074,1.1435,0.6856,1.0161,1.1936,0.7373,394.1,230.6,24.49,27
623,29,1,3.164,2.968,6.121,2.63,3.789,6.97,3.431,4.23,1.871,2.821,0.759,0.678,516,0.969,0.653,0.705,0.741,0.833,6688,566,1.5991,1.602,1.6531,1,1.6602,2.0134,1.135,1.657,1.9371,1.2395,629.8,241.3,22.83,29
624,29,1,3.069,3.313,5.777,2.538,3.982,6.616,2.968,4.466,1.707,2.617,0.694,0.695,1190,0.671,0.708,0.627,0.714,0.67,7366,108,1.7719,1.4399,1.6533,1,1.6516,1.4476,1.2927,1.5582,1.5874,1.3501,633.8,482.5,44.5,29
625,29,1,3.644,3.411,5.796,3.1,3.723,6.884,3.235,4.472,2.152,3.012,0.805,0.623,624,0.68,0.641,0.63,0.851,0.793,6250,1665,1.3176,1.3561,1.3614,1,1.1447,1.251,0.8333,1.37,1.5678,0.8209,810.6,268.8,25.55,29
626,30,1,2.895,3.042,5.542,2.506,3.248,7.195,2.809,4.545,1.873,2.772,0.71,0.673,300,0.742,0.675,0.719,0.791,0.708,5956,738,1.5409,1.427,1.5337,1,1.4395,1.6813,0.7186,1.7683,1.8255,0.7656,611.9,264.4,28.72,30
627,29,1,2.707,2.676,5.539,2.726,3.98,6.956,3.051,4.47,2.024,2.543,0.665,0.586,839,0.779,0.581,0.61,0.635,0.643,4965,268,1.1536,1.0859,1.1999,1,0.8816,1.1935,1.0077,1.0502,1.0277,0.8863,1556,327.5,31.34,29
628,28,1,3.466,2.839,5.835,2.652,3.959,6.795,2.709,4.365,1.986,2.77,0.73,0.594,729,0.913,0.641,0.572,0.639,0.671,5861,267,1.336,1.1452,1.3372,1,1.0256,1.4288,0.9665,1.3377,1.4249,0.9607,969.7,402.6,43.22,28
629,28,1,3.228,3.126,5.769,3.01,3.911,7.107,2.742,4.036,1.727,2.57,0.803,0.68,601,0.919,0.811,0.728,0.757,0.783,5869,193,1.2967,1.3561,1.3373,1,1.7706,1.8221,1.1811,1.5425,1.8524,1.1434,351.6,805.7,90.01,28
630,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.789,0.71,640,0.71,0.676,0.722,0.879,0.839,8453,476,1.7136,1.3155,1.5017,0,1.1736,1.4927,0.8981,1.3356,1.4268,0.8335,801.2,217.4,19.6,30
631,30,1,3.074,3.219,5.969,2.584,3.65,6.833,2.885,4.501,1.972,2.773,0.743,0.773,633,0.69,0.782,0.801,0.826,0.713,5800,277,1.5708,1.4926,1.264,1,1.3514,1.3861,1.1618,1.3573,1.4861,1.0913,555.6,152.6,15.24,30
632,27,1,3.311,3.234,5.401,2.479,3.832,6.999,2.842,4.372,1.923,2.78,0.855,0.616,747,0.779,0.635,0.645,0.709,0.724,7242,1331,1.2406,1.2096,1.2483,1,1.3756,1.4676,0.7377,1.2752,1.3981,0.7563,795,339.4,32.22,27
633,26,1,2.992,2.919,5.692,2.618,3.897,6.879,2.875,4.332,1.975,2.986,0.681,0.8,882,0.844,0.782,0.904,0.896,0.791,6285,363,1.4024,1.2217,1.2934,0,0.7684,1.1822,0.9856,1.1421,1.1379,0.9551,1700,196.8,17.55,26
634,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.895,0.634,704,1.065,0.622,0.579,0.775,0.79,5370,767,1.392,1.1826,1.3243,1,1.3079,1.2225,0.933,1.2519,1.4277,0.9046,1052,395.6,30.8,29
635,26,1,2.757,3.043,5.884,3.016,5.248,6.911,2.75,4.709,1.926,2.674,0.767,0.697,820,0.548,0.664,0.713,0.647,0.689,6565,328,1.5185,1.4066,1.3776,1,1.0472,1.5379,1.469,1.2798,1.2638,1.4627,752.9,149.6,14.6,26
636,28,1,2.383,2.733,4.929,2.643,4.228,6.47,2.805,4.895,1.864,2.287,1.114,0.76,851,0.954,0.725,0.656,0.827,0.746,7216,1890,0.9496,0.8547,0.911,0,0.8519,0.9296,0.501,1.0206,1.044,0.4905,819.6,188,17.89,28
637,30,1,2.799,2.889,5.639,2.898,4.036,6.838,2.472,4.691,1.972,2.423,0.832,0.626,1003,0.914,0.65,0.566,0.722,0.936,7414,163,1.2927,1.1344,1.3092,0,0.8391,1.0851,0.7735,1.1249,1.1011,0.7803,1689,210.8,20.73,30
638,29,1,3.011,2.817,6.218,2.99,5.215,7.113,2.834,4.616,1.843,2.818,0.807,0.681,624,0.865,0.645,0.629,0.789,0.803,6175,526,1.5645,1.3851,1.5882,0,0.888,1.3582,1.0533,1.3198,1.339,1.0451,1454,197.6,16.67,29
639,30,1,3.062,2.946,5.731,2.641,3.958,6.785,2.747,4.02,1.774,2.822,0.859,0.595,914,0.925,0.575,0.665,0.76,0.65,8112,628,1.6656,1.4608,1.5567,1,1.1618,1.5705,1.026,1.375,1.5618,0.9879,1700,320.3,26.66,30
640,24,1,3.074,3.252,5.857,2.973,3.535,6.967,2.571,3.919,1.993,2.744,0.914,0.446,599,0.804,0.538,0.57,0.772,0.64,4932,2009,1.1103,1.3868,1.08,1,1.0206,1.4106,0.7416,1.4037,1.4517,0.71,630.9,576.2,55.26,24
641,28,1,3.063,2.764,5.612,2.433,3.543,6.971,2.721,4.313,1.905,2.631,0.849,0.641,703,0.727,0.582,0.706,0.752,0.855,7104,1327,2.0267,1.9219,2.0752,1,1.844,2.4207,1.2576,2.3304,2.4573,1.2054,618.5,158.2,14.89,28
642,30,1,2.953,2.87,5.475,2.696,3.745,7.219,2.969,4.43,1.933,2.699,0.842,0.63,682,0.781,0.718,0.673,0.761,0.683,6092,357,1.5035,1.3621,1.418,1,1.4163,1.557,0.979,1.4949,1.5907,0.9584,486.5,308.2,33.76,30
643,30,1,3.146,2.963,5.597,2.606,4.392,6.763,2.783,4.421,2.04,2.761,0.742,0.725,947,0.714,0.568,0.747,0.785,0.631,5912,295,1.5734,1.2075,1.6175,0,0.663,1.1881,1.0505,1.12,1.0965,1.096,1245,144.6,12.73,30
644,29,1,3.025,3.405,6.669,2.439,4.203,6.155,2.945,4.304,1.776,3.066,0.839,0.643,904,0.935,0.675,0.631,0.762,0.737,7622,2255,1.0649,0.9951,1.0491,1,0.9655,1.0997,0.5116,1.0331,1.0511,0.5509,627.4,190.2,17.4,29
645,30,1,2.904,3.255,5.771,2.468,4.403,7.136,2.718,3.779,2.091,2.871,0.752,0.788,711,0.542,0.683,0.862,0.812,0.77,7308,109,1.7014,1.4324,1.5269,0,0.9213,1.5098,1.27,1.4236,1.4426,1.303,NA,NA,NA,30
646,29,1,2.924,2.941,5.678,2.632,4.115,7.093,2.91,3.948,2.053,2.685,0.709,0.656,944,0.831,0.646,0.631,0.729,0.767,7488,154,2.0069,1.4106,1.8852,0,0.8645,1.3963,1.1219,1.313,1.3265,1.0851,1620,205.7,18.04,29
647,29,1,2.761,2.779,5.224,3.036,5.121,7.368,3.038,4.358,2.032,2.732,1.009,0.723,789,0.594,0.624,0.73,0.805,0.784,6318,653,1.3728,1.0836,1.3954,1,0.9366,1.2376,0.7616,1.1141,1.1598,0.8288,811.2,295,28.07,29
648,30,1,3.025,3.452,6.13,2.53,3.881,6.857,2.677,3.936,1.926,2.557,0.837,0.846,566,1.183,0.779,0.72,0.81,0.838,6687,211,1.6722,1.5831,1.6748,0,0.9667,1.3773,1.3506,1.2507,1.2411,1.2624,1700,199.3,16.52,30
649,30,1,3.169,2.827,5.441,2.809,4.032,7.032,3.225,4.194,1.946,2.642,0.81,0.672,722,0.728,0.682,0.596,0.73,0.743,6899,234,1.9365,1.3421,1.5116,0,0.9299,1.2337,1.2335,1.1932,1.1643,1.2206,NA,NA,NA,30
650,27,1,2.945,2.855,6.386,4.406,5.936,7.459,3.134,4.195,1.891,2.714,0.664,0.735,789,0.776,0.615,0.711,0.772,0.691,5734,277,1.4249,1.3371,1.2899,1,1.4675,1.5378,1.0305,1.496,1.6967,1.0501,871,453.1,45.51,27
651,29,1,3.164,3.186,5.763,2.742,3.53,6.964,2.956,4.586,1.852,2.888,0.709,0.67,860,0.81,0.608,0.645,0.678,0.672,6469,492,1.8379,1.3448,1.3972,0,0.9868,1.2575,1.3464,1.2883,1.2258,1.3561,1700,318.8,26.82,29
652,28,1,2.938,2.892,5.651,2.494,3.786,6.714,2.63,4.134,1.978,2.894,0.673,0.659,892,0.986,0.785,0.662,0.726,0.697,8303,560,1.7216,1.4216,1.7231,1,0.9483,1.3787,1.0628,1.3354,1.3536,1.0687,957.1,192.3,17.99,28
653,29,1,2.987,2.964,5.597,2.634,3.599,6.671,2.828,4.731,1.813,2.785,0.673,0.668,940,0.875,0.731,0.604,0.765,0.762,6052,515,1.4039,1.1946,1.2735,0,0.8278,1.186,0.8994,1.1582,1.1192,0.9223,1700,248.7,20.22,29
654,28,1,3.15,3.389,5.618,2.677,3.906,6.684,3.183,4.32,2.05,2.958,0.988,0.867,705,0.903,0.789,0.847,0.913,0.784,6516,407,1.5613,1.2806,1.4584,0,0.8234,1.169,0.9454,1.1865,1.1141,0.9782,1700,283.7,29.46,28
655,26,1,3.066,2.873,6.219,2.543,3.678,6.961,3.381,4.437,1.882,2.527,0.838,0.632,688,0.857,0.696,0.634,0.745,0.74,6408,1921,0.9653,1.0466,1.1464,1,1.3831,1.3257,0.5262,1.3975,1.4284,0.5503,689.2,261.7,27.26,26
656,27,1,3.44,3.178,6.197,2.482,4.074,7.063,2.485,4.743,1.923,2.675,0.726,0.874,842,0.911,0.764,0.775,0.776,0.853,7076,568,1.423,1.1906,1.3904,1,1.3336,1.551,0.7919,1.4137,1.5427,0.7996,651.3,457.3,51.53,27
657,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.823,0.714,773,0.63,0.743,0.7,0.762,0.671,6606,280,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
658,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.543,0.878,620,0.645,0.782,0.795,0.743,0.745,6944,386,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,27
659,30,1,3.319,3.152,5.995,2.188,3.841,7.152,2.59,4.214,1.96,3.327,0.687,0.706,765,0.852,0.781,0.719,0.795,0.708,6919,1299,1.3376,1.4019,1.4336,1,1.6496,1.7492,0.7156,1.729,1.8463,0.736,721.6,219.1,21.12,30
660,28,1,2.753,3.249,5.049,2.655,4.611,7.088,2.599,4.063,1.893,2.924,0.727,0.656,719,0.736,0.676,0.58,0.738,0.691,5619,588,1.1551,1.2099,1.1855,0,0.6798,1.2539,0.8898,1.2223,1.2044,0.8868,1404,134.4,12.05,28
661,30,1,3.148,2.897,5.28,2.957,3.785,6.969,2.848,4.172,2.007,2.786,0.911,0.739,593,1.129,0.741,0.771,0.849,0.806,6715,277,1.5031,1.1777,1.4713,0,0.8424,1.2681,0.982,1.2735,1.2042,1.0883,840.8,201.1,17.47,30
662,28,1,3.694,3.198,5.809,2.8,4.497,7.073,2.892,3.805,1.825,3.224,0.674,0.695,830,0.517,0.588,0.702,0.746,0.711,5662,378,1.3409,1.2964,1.255,1,1.0478,1.1481,1.261,1.1479,1.2425,1.2739,1423,235.8,20.98,28
663,30,1,2.652,2.94,5.881,3.154,3.098,7.128,2.977,3.628,1.839,2.97,0.941,0.691,686,0.949,0.731,0.631,0.754,0.773,7642,1020,1.12,0.9529,1.2608,0,0.7808,1.1701,0.7585,1.0069,1.0359,0.7791,1061,177.8,15.52,30
664,27,1,2.637,2.945,6.049,3.107,4.203,6.849,3.238,4.239,1.987,2.63,0.678,0.677,860,0.688,0.678,0.725,0.79,0.69,6759,122,1.5732,1.504,1.3988,1,1.3131,1.541,1.1034,1.45,1.5028,1.1831,737.7,716.7,86.74,27
665,29,1,3.293,3.041,5.847,3.117,3.533,7.312,2.729,3.766,1.937,2.867,0.529,0.719,775,0.763,0.87,0.75,0.959,0.813,6896,124,1.2475,1.1933,1.4237,0,0.962,1.2443,0.956,1.2029,1.3082,0.9719,1700,172.5,13.97,29
666,29,1,2.834,2.648,5.895,2.774,4.492,7.055,3.326,4.255,2.353,2.979,0.865,0.672,854,0.839,0.767,0.637,0.756,0.714,7253,260,1.3613,1.1526,1.2245,0,0.9901,1.1728,1.1,1.0651,1.1291,0.9924,1700,388.1,31.24,29
667,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.171,0.748,939,0.815,0.707,0.835,0.896,0.811,7556,509,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,27
668,27,1,3.21,2.881,5.308,3.369,4.112,6.744,2.928,4.68,1.883,2.594,0.731,0.693,791,0.851,0.681,0.685,0.847,0.76,8514,879,1.3553,1.2956,1.3682,1,1.4923,1.7496,0.653,1.5317,1.6863,0.6759,998.8,380.4,40.95,27
669,28,1,3.167,3.181,5.504,2.653,3.371,6.612,2.635,4.195,2.011,2.689,1.086,0.787,649,1.026,0.753,0.708,0.922,0.673,7396,1054,1.3747,1.3539,1.396,1,0.9548,1.4592,0.7144,1.3231,1.4275,0.7149,507.2,329.6,36.17,28
670,26,1,3.142,2.848,5.774,2.53,4.488,6.932,2.727,4.291,2.073,2.795,0.79,0.561,820,0.804,0.657,0.596,0.7,0.707,7221,590,1.3902,1.1718,1.2599,1,1.1424,1.2571,0.8623,1.2906,1.3626,0.7546,1103,430.2,37.85,26
671,30,1,3.434,2.951,5.994,2.759,4.526,7.162,2.806,4.24,2.029,2.908,0.895,0.641,600,0.912,0.662,0.622,0.748,0.787,5719,695,1.6286,1.4225,1.7232,0,0.7463,1.3529,1.0576,1.2446,1.2496,1.0105,1700,258.9,23.75,30
672,21,1,2.977,3.18,5.965,2.759,4.602,6.769,3.512,4.41,1.907,2.658,0.892,0.575,547,0.803,0.602,0.763,0.783,0.829,5087,1186,1.283,1.3256,1.297,1,1.4889,1.5704,0.8146,1.4571,1.5271,0.916,651.4,371.2,33.6,21
673,29,1,3.16,3.176,6.006,3.155,4.576,6.656,3.235,3.824,2.041,2.669,0.778,0.65,640,0.748,0.742,0.635,0.708,0.725,6275,129,1.1568,1.3548,1.3193,1,1.3705,1.2954,1.2555,1.199,1.3783,1.237,682.1,253.6,23.17,29
674,28,1,3.077,2.709,6.008,2.693,5.252,6.777,2.972,4.18,1.853,2.639,0.748,0.652,633,0.648,0.665,0.691,0.717,0.718,6797,166,2.0073,1.7247,1.6834,1,1.5399,1.698,1.3437,1.8904,2.1437,1.394,1089,631.8,68.18,28
675,30,1,3.023,2.837,5.262,2.503,3.843,6.613,2.881,4.844,2.214,3.052,0.643,0.585,808,0.717,0.659,0.59,0.676,0.656,5971,162,1.2841,1.0167,1.2675,0,0.7114,1.2044,0.8377,1.0635,1.0348,0.787,1696,174.3,15.26,30
676,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.823,0.518,763,0.717,0.631,0.565,0.694,0.667,6743,332,1.4066,1.2021,1.4543,0,0.9152,1.081,0.9309,1.1272,1.1262,0.9713,1563,277.7,25.67,26
677,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.795,0.692,844,0.795,0.704,0.767,0.714,0.719,6598,172,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
678,30,1,2.974,2.928,5.949,2.433,3.887,6.585,2.575,4.229,2.089,2.834,0.792,0.732,999,0.834,0.767,0.768,0.909,0.682,7301,454,1.5381,1.3287,1.3412,0,0.9048,1.3518,1.096,1.1899,1.2216,1.0844,1641,200.2,16.28,30
679,30,1,3.205,3.028,5.349,2.858,4.506,7.077,2.809,4.62,1.842,2.869,0.545,0.627,785,0.544,0.703,0.775,0.853,0.779,8303,275,1.7109,1.2637,1.6555,1,0.7724,1.2707,1.127,1.2903,1.2924,1.0545,1146,229.6,19.76,30
680,30,1,3.79,3.076,5.476,2.514,4.291,6.941,2.814,4.422,2.04,3.281,0.751,0.632,597,0.854,0.733,0.676,0.682,0.783,6599,1752,1.1589,1.1102,1.1569,0,0.8279,1.1115,0.77,1.0567,1.071,0.7727,1519,177.5,14.96,30
681,25,1,3.268,2.723,5.626,3.036,5.131,7.226,2.768,3.916,1.845,2.573,0.776,0.87,644,0.77,0.757,0.902,0.858,0.641,6252,1206,1.0951,1.1576,1.0335,1,1.3257,1.2447,0.774,1.2417,1.2697,0.8421,300.8,510.2,50.2,25
682,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.871,0.77,723,0.697,0.751,0.707,0.782,0.743,7257,335,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
683,30,1,3.044,3.047,5.578,2.722,4.359,6.664,2.761,4.588,2.175,2.69,0.682,0.73,841,0.494,0.679,0.794,0.782,0.712,6883,267,1.7103,1.3968,1.6427,0,0.9263,1.2938,0.9595,1.301,1.2391,0.9968,1700,237.4,21.86,30
684,28,1,2.677,3.002,5.875,2.562,3.994,6.606,2.869,4.813,1.796,2.739,0.935,0.783,679,0.78,0.599,0.646,0.881,0.648,6635,635,1.4593,1.4886,1.5438,1,1.62,1.6672,1.024,1.7193,1.6428,1.0214,876.6,370.5,35.75,28
685,28,1,3.294,2.827,5.969,2.406,3.875,6.594,2.499,4.595,2.028,2.664,0.798,0.759,813,0.752,0.723,0.829,0.869,0.842,7949,528,1.7241,1.3476,1.3504,0,0.7254,1.2932,0.9973,1.2348,1.0652,1.0354,1700,256.9,26.29,28
686,22,1,2.999,2.482,5.607,2.554,4.256,7.076,2.772,4.021,1.871,2.822,0.909,0.766,586,0.935,0.621,0.737,0.791,0.77,6089,1118,1.469,1.7244,1.5769,1,1.5188,1.7445,0.9586,1.8093,1.8222,1.0495,449.9,428.8,38.63,22
687,22,1,3.016,3.003,4.877,2.789,3.512,6.814,2.93,4.783,1.961,2.871,0.797,0.775,558,0.662,0.784,0.791,0.779,0.785,5800,3005,1.2711,1.4992,0.9108,1,1.2886,1.5411,0.8706,1.4899,1.5493,0.8753,567.7,331.4,31.24,22
688,24,1,2.766,3.057,6.065,2.563,4.905,6.984,2.925,4.553,1.975,2.664,0.571,0.577,804,0.758,0.699,0.644,0.728,0.712,6268,594,1.5533,1.5254,1.5018,1,1.7064,1.6638,1.1512,1.6747,1.7641,1.1545,609.7,525.7,46.73,24
689,30,1,3.463,2.774,6.053,3.168,4.406,6.967,3.138,4.38,1.869,2.383,0.682,0.755,744,0.941,0.681,0.719,0.791,0.777,6723,291,1.7865,1.2761,1.4949,0,0.7386,1.2691,1.0242,1.2733,1.2062,1.0648,1473,191.2,17.16,30
690,29,1,2.897,3.277,5.796,2.67,3.861,6.934,2.836,4.114,2.127,2.875,0.982,0.74,561,0.821,0.687,0.711,0.861,0.697,6141,659,1.6794,1.3667,1.5569,0,1.022,1.3481,0.9838,1.3118,1.372,0.8697,1700,353.2,28.49,29
691,30,1,3.285,2.706,5.738,2.407,3.77,6.854,2.801,4.414,2.016,2.955,0.703,0.75,860,0.655,0.821,0.731,0.885,0.904,6371,2270,1.2924,1.2069,1.1648,0,0.8844,1.2188,0.6978,1.1579,1.1605,0.6556,964.7,125.9,11.33,30
692,29,1,3.316,2.962,5.375,2.443,3.562,6.973,2.769,4.587,1.919,2.698,0.937,0.797,964,1.031,0.771,0.777,0.836,0.745,7007,1201,1.4371,1.4782,1.4723,1,1.7757,1.8456,0.8582,1.8178,1.8632,0.8411,608.4,300.5,31.76,29
693,30,1,3.497,3.518,5.823,2.963,4.111,7.1,3.125,4.115,1.971,2.919,0.871,0.686,631,0.75,0.667,0.648,0.719,0.712,6759,632,1.5463,1.3302,1.5063,1,1.4052,1.3336,0.9121,1.3777,1.6425,0.9446,685.5,187.1,17.34,30
694,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.978,0.627,714,0.728,0.642,0.57,0.757,0.641,6721,702,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,27
695,30,1,3.302,3.157,5.901,3.039,4.321,7.081,3.008,4.207,1.998,2.83,0.802,0.695,794,0.731,0.784,0.741,0.776,0.714,7782,307,1.7881,1.6134,1.6817,1,1.5545,1.3513,1.1857,1.4973,1.6563,1.181,733,475.9,47.52,30
696,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.199,0.679,782,0.739,0.743,0.668,0.765,0.734,7422,268,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
697,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.862,0.726,506,0.594,0.681,0.629,0.799,0.828,6238,28,1.6562,1.4671,1.7472,0,1.0567,1.3779,1.3865,1.3183,1.3342,1.3571,1700,316,26.64,28
698,29,1,3.04,2.68,5.743,3.054,3.812,7.115,2.59,3.773,2.051,2.816,0.972,0.709,528,1.007,0.786,0.715,0.841,0.77,8287,690,1.518,1.1784,1.3385,0,0.9046,1.1741,0.9429,1.1568,1.1367,0.9112,987.5,230.2,18.89,29
699,30,1,3.079,3.244,5.642,2.378,4.953,6.582,2.788,3.955,2.099,2.809,0.662,0.76,599,0.67,0.716,0.78,0.808,0.735,5936,621,1.4419,1.1349,1.3955,0,0.8335,1.1832,0.7687,1.136,1.1562,0.7854,1479,127.8,11.39,30
700,26,1,3.329,2.887,5.995,2.761,3.761,6.685,2.693,4.745,1.9,2.931,0.782,0.7,987,0.909,0.714,0.796,0.886,0.538,6457,1641,1.2703,1.3302,1.1985,1,1.3787,1.5404,0.7513,1.443,1.4157,0.7942,520.3,350.2,32.49,26
701,28,1,3.545,3.498,5.94,2.983,4.131,7.425,2.911,4.292,1.905,2.919,0.821,0.705,841,0.757,0.75,0.775,0.848,0.75,6786,386,1.6487,1.2764,1.4273,0,0.8138,1.2524,1.0049,1.24,1.2371,0.8975,1197,250.2,21.32,28
702,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.619,0.597,671,0.525,0.629,0.608,0.672,0.682,5652,324,1.5836,1.2864,1.4176,0,0.776,1.133,1.1157,1.2761,1.2817,1.1107,1700,210.5,18.83,30
703,30,1,2.969,3.007,5.898,3.072,4.52,7.24,2.906,3.583,1.802,2.989,0.609,0.698,859,0.507,0.745,0.661,0.767,0.661,7956,521,1.2566,1.3274,1.2592,0,0.7843,1.2621,1.2498,1.143,1.1912,1.2009,1700,373.4,35.48,30
704,27,1,3.178,3.36,6.236,2.354,3.901,6.902,2.885,4.406,2.13,2.927,0.89,0.743,833,1.003,0.688,0.77,0.889,0.67,6628,431,1.4418,1.4797,1.4496,1,1.5749,1.6721,0.9345,1.5526,1.6856,1.0305,918.5,488.4,50.4,27
705,27,1,3.14,2.826,5.903,2.626,4.826,6.819,2.808,4.21,1.792,2.577,0.594,0.591,731,0.6,0.695,0.667,0.739,0.652,7809,1097,1.2117,1.1583,1.2645,0,0.8779,1.2609,0.7275,1.0574,1.1134,0.7002,1084,118.1,10.76,27
706,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.918,0.747,746,0.664,0.726,0.845,0.787,0.873,6474,998,1.4221,1.5296,1.2348,1,1.5975,1.7813,0.8632,1.7439,1.7572,0.8594,583.6,279.4,30.22,27
707,22,1,2.919,2.957,6.263,2.544,3.513,6.904,2.789,4.632,1.937,2.86,1.062,0.685,648,0.895,0.677,0.68,0.856,0.611,6571,1174,1.2319,1.5109,1.3052,1,1.5646,1.6486,0.7397,1.5943,1.6004,0.7352,366,466.6,49.71,22
708,30,1,3.406,2.992,5.62,2.495,3.496,6.898,2.639,4.441,2.167,3.165,0.81,0.657,670,0.904,0.691,0.646,0.739,0.667,7145,2851,1.2058,1.2161,0.9915,1,1.4877,1.359,0.6574,1.4327,1.4923,0.6749,592.3,205.3,19.88,30
709,24,1,3.078,2.931,5.801,2.447,4.23,6.709,2.599,3.677,2.044,2.87,0.917,0.673,658,0.926,0.677,0.698,0.66,0.735,6878,854,1.2366,1.2425,1.1962,1,0.9994,1.4468,0.5787,1.2386,1.2297,0.6255,464.8,185.2,19.32,24
710,28,1,3.228,3.215,5.789,2.839,3.268,7.215,3.123,3.883,1.869,2.707,1.138,0.612,649,0.792,0.627,0.611,0.757,0.73,7381,582,1.5379,1.2632,1.5413,0,0.9622,1.2552,0.9434,1.2249,1.2203,0.9459,1700,302.3,24.47,28
711,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.912,0.643,641,0.876,0.637,0.633,0.676,0.724,5463,791,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,22
712,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.675,0.575,591,0.674,0.766,0.61,0.732,0.728,5944,533,1.2104,1.2831,1.2407,1,1.0173,1.3245,0.8937,1.1991,1.2887,0.8066,761,317.1,28.11,27
713,28,1,3.178,3.033,5.658,2.667,3.797,6.979,2.934,4.658,2.002,2.797,0.875,0.594,635,0.598,0.694,0.562,0.702,0.583,6357,475,1.5053,1.1886,1.6442,0,0.9746,1.3689,0.8229,1.2385,1.2039,0.8173,1093,122.2,11.13,28
714,29,1,3.479,2.924,5.632,3.084,3.935,6.925,2.876,4.722,2.1,2.991,0.616,0.663,723,0.649,0.678,0.643,0.802,0.754,6579,193,1.8214,1.455,1.7572,0,0.867,1.277,1.3271,1.3423,1.3431,1.3577,1700,194.8,18.67,29
715,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.116,0.694,465,0.745,0.777,0.809,0.824,0.788,5904,1969,1.0415,1.0456,0.9866,1,1.165,1.4303,0.6063,1.1729,1.2571,0.6079,479.4,380.2,36.12,25
716,29,1,3.1,3.226,6.059,2.994,5.049,6.788,2.773,4.125,1.93,2.653,0.68,0.674,712,0.695,0.667,0.639,0.772,0.61,7464,80,1.7323,1.3211,1.2166,0,0.9639,1.3028,1.0671,1.3127,1.322,1.0651,1700,233.1,19.68,29
717,30,1,3.047,3.274,5.906,3.19,4.064,7.132,3.098,4.17,2.07,2.665,0.709,0.696,949,0.757,0.701,0.609,0.708,0.654,7635,138,1.8074,1.3422,1.5519,0,0.9739,1.3578,1.3041,1.2362,1.3237,1.3043,1275,188,14.9,30
718,25,1,3.204,2.882,5.802,2.652,3.85,7.15,2.881,4.19,1.954,2.735,0.868,0.615,799,0.803,0.738,0.63,0.779,0.711,5541,1413,1.5369,1.6009,1.5998,1,1.4694,1.934,0.8934,1.8432,1.7537,0.9436,523.9,266.2,24.81,25
719,30,1,2.847,3.028,5.655,2.261,3.824,6.809,2.741,4.369,1.969,2.983,0.734,0.763,887,1.236,0.717,0.776,0.719,0.756,7344,625,1.3603,1.2277,1.3111,1,1.1348,1.3277,0.6792,1.4241,1.3812,0.7115,430.4,229.4,22.32,30
720,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.842,0.646,673,0.721,0.763,0.712,0.649,0.692,6411,759,1.3347,1.1584,1.2948,0,0.6987,1.0917,0.7456,1.0495,1.0218,0.7364,1162,193,15.77,26
721,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.859,0.644,702,0.921,0.69,0.574,0.721,0.651,6683,1296,0.8971,0.9079,0.9851,1,1.0676,1.2471,0.4788,1.1958,1.2832,0.5172,531.8,315.3,32.02,21
722,29,1,3.126,2.822,5.892,2.387,3.995,6.987,3.326,4.4,1.973,2.71,0.904,0.703,889,1.035,0.642,0.661,0.704,0.732,7372,565,1.2926,1.162,1.266,0,0.9507,1.1996,0.7499,1.0796,1.0771,0.6958,1241,231.7,19.97,29
723,30,1,3.256,3,5.437,2.913,3.751,7.103,2.852,4.735,2.146,2.927,0.852,0.62,1153,0.45,0.665,0.513,0.597,0.679,7106,499,1.4324,1.5279,1.422,1,1.3613,1.4845,1.3558,1.4189,1.4488,1.4421,1221,273.4,23.2,30
724,28,1,3.376,3.092,5.727,2.473,3.896,6.709,2.968,4.414,2.075,2.924,0.925,0.691,877,0.78,0.639,0.648,0.762,0.646,6287,216,1.4147,1.2622,1.3888,1,1.0654,1.4205,0.8883,1.3231,1.3504,0.8329,NA,NA,NA,28
725,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.984,0.73,698,0.828,0.774,0.71,0.675,0.791,6852,749,1.4512,1.1655,1.4811,0,0.8407,1.2587,0.903,1.195,1.1892,0.9382,1184,153.5,13.52,29
726,27,1,2.925,2.987,6.022,2.212,4.009,6.485,2.698,3.721,1.913,3.071,0.902,0.698,593,0.89,0.732,0.746,0.78,0.645,5189,253,1.2066,1.1959,1.2238,1,1.0698,1.7042,1.0383,1.2112,1.4507,1.1431,1074,331.3,31.58,27
727,29,1,3.063,2.85,5.792,2.602,3.871,6.493,2.982,5.534,1.77,2.74,0.635,0.736,893,1.1,0.708,0.71,0.683,0.777,5315,307,1.3997,1.0965,1.2012,1,0.8596,1.2784,0.907,1.1047,1.1233,0.9312,NA,NA,NA,29
728,26,1,3.17,2.842,4.961,2.507,4.425,7.031,2.421,4.671,1.868,2.947,0.687,0.665,745,0.715,0.612,0.695,0.704,0.739,4801,797,1.1847,1.0701,1.202,1,1.0036,1.2266,0.6789,1.1058,1.1402,0.6546,1700,198.5,17.06,26
729,28,1,2.757,3.013,5.924,2.827,4.748,7.302,2.86,3.846,1.973,2.925,0.685,0.697,712,0.91,0.753,0.666,0.778,0.787,5819,392,1.4696,1.3496,1.3863,0,0.891,1.1815,0.9975,1.284,1.1465,1.0144,1700,211.8,18.98,28
730,24,1,3.118,2.972,6.162,2.706,4.007,6.771,2.656,4.684,1.909,2.513,0.902,0.755,596,0.76,0.721,0.628,0.727,0.714,6224,1329,1.4124,1.4316,1.3897,1,1.182,1.4131,0.7746,1.3672,1.3796,0.7886,306.3,251.1,26.06,24
731,28,1,2.939,2.687,6.217,2.417,4.91,6.778,3.061,4.094,2.052,2.955,0.619,0.642,780,0.707,0.678,0.647,0.75,0.84,6493,621,1.2965,1.2196,1.2059,1,1.0686,1.3961,0.9403,1.2999,1.4389,0.9716,495.8,172,16.72,28
732,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.845,0.784,782,0.714,0.804,0.757,0.918,0.931,6074,399,1.7805,1.4644,1.6339,1,1.0808,1.2975,1.128,1.2888,1.3308,1.1738,1653,347.4,33.37,29
733,23,1,3.148,2.934,5.649,2.331,3.839,6.811,2.673,4.739,1.904,2.827,0.903,0.748,711,1.052,0.643,0.736,0.76,0.603,6817,733,1.4084,1.2802,1.4478,1,1.4383,1.4346,0.7901,1.458,1.5233,0.8506,590.9,536.3,54.7,23
734,29,1,3.211,2.872,5.525,3.452,4.039,7.145,3.095,3.81,1.912,2.76,0.687,0.609,1025,0.826,0.598,0.638,0.75,0.629,8708,295,1.3926,1.4087,1.3739,0,0.9879,1.2005,1.1863,1.2049,1.2016,1.2002,1700,323.5,28.86,29
735,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.728,0.751,632,0.832,0.763,0.817,0.858,0.76,6266,231,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
736,30,1,3.23,4.542,5.805,2.366,4.344,5.99,3.064,3.881,2.198,2.545,0.78,0.751,902,1.022,0.771,0.665,0.773,0.799,7249,45,1.7944,1.1719,1.6329,0,0.8715,1.3933,1.1819,1.2064,1.3234,1.2496,1700,590.1,55.14,30
737,29,1,3.075,3.103,6.38,2.838,5.255,6.703,3.138,3.968,2.243,2.711,1.007,0.667,644,0.84,0.683,0.727,0.677,0.777,6642,571,1.5637,1.3543,1.638,0,1.3584,1.5836,1.0798,1.3896,1.4601,1.1604,318.3,134.5,12.84,29
738,27,1,2.971,3.014,5.656,2.989,3.857,6.81,3.134,4.344,1.816,2.576,0.891,0.743,862,0.852,0.712,0.676,0.69,0.753,7754,201,1.8252,1.2904,1.6341,0,1.0138,1.5772,0.999,1.3469,1.3869,1.0249,1700,179.6,14.95,27
739,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.819,0.789,548,0.736,0.819,0.891,0.893,0.835,6821,1038,0.8958,0.9508,1.0119,0,0.7351,1.0127,0.6804,0.936,0.9467,0.6763,NA,NA,NA,30
740,30,1,3.17,2.785,5.861,2.476,4.455,6.891,2.82,4.445,2.146,2.423,0.879,0.629,527,0.874,0.619,0.63,0.687,0.62,5885,142,1.245,1.2852,1.2264,0,1.1181,1.1979,1.0699,1.1154,1.2754,0.9778,640.6,290.3,25.95,30
741,27,1,3.121,3.083,5.771,2.633,4.718,6.559,2.882,4.265,1.898,2.567,1.007,0.751,844,0.988,0.63,0.696,0.708,0.809,6127,753,1.6506,1.6653,1.559,1,1.6295,1.706,0.992,1.7304,1.869,0.9929,786.9,321.5,33.56,27
742,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.91,0.649,727,0.873,0.621,0.625,0.611,0.747,5746,1237,1.5191,1.4163,1.5345,1,1.5466,1.6866,0.9636,1.7831,2.0075,0.9913,842.8,478.9,48.95,23
743,27,1,2.813,3.091,6.079,2.943,3.989,6.517,3.036,4.708,1.977,2.978,0.863,0.688,596,0.615,0.689,0.762,0.829,0.791,5537,805,1.7601,1.498,1.6093,1,1.4948,1.5986,1.1174,1.6084,1.845,1.1153,806,359,32.75,27
744,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.718,0.726,683,0.711,0.705,0.743,0.932,0.724,6659,526,1.5867,1.4911,1.393,0,0.9109,1.4425,1.4496,1.3105,1.2422,1.4546,1541,187.4,16.81,29
745,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.685,0.683,631,0.598,0.615,0.751,0.814,0.835,7345,535,1.8885,1.6096,1.7342,0,1.0288,1.5858,1.2915,1.5614,1.5349,1.2831,1700,211.4,19.26,30
746,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.773,0.688,789,0.964,0.659,0.737,0.753,0.855,6386,404,1.7347,1.4565,1.6935,1,1.4337,1.4923,1.0919,1.3399,1.4948,1.0661,617.5,319.2,32.8,29
747,26,1,3.266,3.171,5.547,2.529,3.58,7.022,2.928,4.839,1.91,2.759,0.801,0.683,1107,0.712,0.677,0.668,0.726,0.851,7812,491,1.1954,1.1911,1.2458,1,1.2076,1.2921,0.8538,1.226,1.3377,0.8621,805.3,268.1,24.39,26
748,28,1,3.163,3.32,6.28,3.09,4.972,7.045,2.792,3.927,2.009,2.995,0.719,0.624,968,0.696,0.724,0.628,0.696,0.597,5848,151,1.5743,1.5874,1.4703,1,1.2512,1.5935,1.2531,1.5394,1.6664,1.3015,884.4,242.4,23.59,28
749,23,1,3.315,2.822,5.14,2.765,3.948,7.055,2.612,4.381,2.242,2.636,0.672,0.833,728,0.909,0.708,0.829,0.891,0.724,5482,224,1.6917,1.6803,1.7106,1,1.805,2.0709,1.4926,1.9375,2.0967,1.6135,651,305.3,28.67,23
750,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.576,0.705,967,0.597,0.715,0.781,0.853,0.728,6303,293,1.7242,1.4768,1.5507,0,0.639,1.2788,1.1876,1.2195,1.1651,1.2863,1700,184.2,15.13,25
751,26,1,3.32,3.226,5.892,2.39,4.156,6.778,2.819,4.28,2.045,2.945,0.91,0.719,590,0.89,0.802,0.692,0.825,0.775,6315,1930,1.4868,1.5943,1.4054,1,1.7926,1.9009,0.9657,1.904,2.1412,0.9735,957.2,480.8,53,26
752,29,1,2.822,2.811,5.677,2.5,3.605,6.734,2.937,4.125,2.124,2.534,0.981,0.719,915,0.748,0.704,0.587,0.8,0.79,7358,897,1.5033,1.3982,1.4808,1,1.4089,1.7161,0.9321,1.6645,1.7335,0.9682,477.8,267.5,26.01,29
753,29,1,2.963,3.278,5.815,2.441,4.256,6.736,2.718,4.532,1.844,2.856,0.85,0.703,695,0.767,0.72,0.628,0.738,0.651,5700,325,1.2429,1.1943,1.1036,1,1.1821,1.4241,0.7625,1.2743,1.4451,0.854,715.5,277.5,27.88,29
754,30,1,3.002,2.946,6.159,2.628,4.876,6.506,2.845,4.106,2,2.757,0.686,0.69,850,0.615,0.638,0.618,0.726,0.753,6808,189,1.8007,1.4381,1.9861,0,0.9015,1.2993,1.1704,1.2818,1.2832,1.2606,1700,348.5,29.77,30
755,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.023,0.699,1300,0.907,0.661,0.708,0.702,0.696,8529,138,1.4899,1.3139,1.3687,1,0.7758,1.3557,0.999,1.2916,1.262,1.0322,772.8,166.6,15.8,30
756,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.84,0.789,827,0.609,0.711,0.812,0.819,0.755,6073,434,1.3451,1.1309,1.2624,1,1.0452,1.2332,0.8994,1.2213,1.2549,0.7916,1435,229.8,20.23,29
757,29,1,2.841,2.813,5.561,2.838,3.722,6.729,3.064,4.562,1.794,2.652,1.159,0.853,867,1.08,0.782,0.875,0.88,0.799,8110,363,1.6374,1.4058,1.5827,0,0.7106,1.4308,1.0429,1.2989,1.2026,0.9767,1279,154.1,14.03,29
758,29,1,3.031,2.612,5.928,2.267,4.698,6.136,3.138,4.39,1.931,2.84,0.889,0.616,909,0.811,0.855,0.679,0.826,0.781,6317,346,1.6281,1.2512,1.5847,0,0.9874,1.3718,0.9653,1.2741,1.3014,0.9697,817.7,317.9,28.01,29
759,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.692,0.591,779,0.746,0.631,0.626,0.744,0.694,6474,115,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
760,29,1,2.773,3.206,6.409,2.34,4.994,6.639,3.104,4.309,1.965,2.59,0.836,0.716,825,1.123,0.65,0.655,0.758,0.715,7478,101,1.3296,1.3415,1.4766,0,0.9362,1.3584,1.2081,1.2956,1.2047,1.2348,1070,128.7,11.33,29
761,26,1,3.194,3.254,6.077,2.279,4.068,6.479,2.961,4.594,1.868,2.93,0.817,0.766,649,0.698,0.799,0.753,0.734,0.818,5497,1098,1.1113,1.1974,1.1728,1,1.0501,1.1976,0.6942,1.086,1.1253,0.7161,NA,NA,NA,26
762,24,1,3.005,3.227,5.531,2.928,3.693,6.951,3.091,4.142,1.727,2.511,0.536,0.636,833,0.888,0.79,0.61,0.666,0.731,5382,226,1.6918,1.198,1.7939,0,0.9711,1.395,1.0904,1.3191,1.2987,1.0873,NA,NA,NA,24
763,25,1,3.111,2.905,5.828,3.356,4.007,7.333,2.853,4.283,1.816,2.673,1.003,0.866,891,0.514,0.714,0.741,0.835,0.825,7885,638,1.4608,1.2737,1.2717,1,0.9839,1.435,0.8307,1.2791,1.3217,0.8811,574.2,190.5,20.44,25
764,30,1,3.03,3.348,5.69,2.511,4.406,6.891,2.905,4.678,2.051,2.496,0.953,0.725,768,0.715,0.704,0.68,0.756,0.76,9033,27,1.2209,1.1732,1.1471,1,0.9981,1.1589,1.0281,1.1322,1.1955,0.9734,499.5,162.1,13.89,30
765,27,1,2.838,3.467,6.632,2.335,4.084,6.888,2.461,3.64,2.161,2.958,0.788,0.64,842,0.807,0.658,0.648,0.739,0.759,6539,668,1.3566,1.1084,1.3009,0,0.9927,1.1992,0.6965,1.1335,1.1243,0.7426,1428,203.9,18.1,27
766,28,1,3.367,3.007,6.169,2.463,4.671,6.765,2.892,4.97,2.08,2.772,0.791,0.599,640,0.826,0.625,0.631,0.731,0.715,6658,209,1.7247,1.5042,1.569,1,1.1308,1.6978,1.2908,1.2889,1.3968,1.3171,1396,340.9,33.53,28
767,26,1,2.949,2.866,5.88,2.153,4.153,6.856,2.868,4.828,2.117,3.035,0.646,0.644,642,1.083,0.637,0.668,0.749,0.809,7093,2377,0.9297,1.1017,1.0599,1,1.244,1.3228,0.6164,1.1882,1.3029,0.5624,864.5,303.5,30.62,26
768,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.831,0.624,682,0.817,0.711,0.65,0.775,0.795,5570,1117,1.4699,1.4734,1.4339,1,1.3475,1.6419,0.6495,1.4513,1.7143,0.6471,897.8,200.7,20.49,29
769,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.89,0.672,981,0.551,0.708,0.708,0.828,0.768,6234,231,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
770,30,1,2.874,2.824,5.997,3.08,3.761,6.917,2.633,4.65,1.841,2.761,0.871,0.825,737,1.165,0.67,0.859,0.877,0.847,6242,678,1.2873,1.1201,1.254,1,0.9573,1.1047,0.7592,1.0781,1.1848,0.7331,NA,NA,NA,30
771,28,1,2.641,3.036,6.234,2.961,4.258,7.031,2.938,3.994,2.072,2.931,1.149,0.741,758,0.98,0.656,0.651,0.722,0.788,7049,1306,1.285,1.3431,1.3109,1,1.4031,1.411,0.7039,1.3485,1.3125,0.6785,853.3,169.3,14.55,28
772,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.851,0.636,703,1.114,0.68,0.588,0.741,0.618,6914,2039,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,25
773,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.559,0.692,807,0.659,0.669,0.759,0.705,0.711,6283,226,1.1942,1.004,1.1851,1,0.9789,1.3247,0.8286,1.1611,1.2282,0.8782,737.6,306.8,30.55,30
774,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.554,0.75,552,1.05,0.729,0.743,0.785,0.723,6186,775,1.8592,1.7572,1.8636,1,1.4644,2.0976,1.28,1.8727,1.9199,1.2528,608.9,417.2,37.45,30
775,22,1,2.887,2.901,5.105,2.91,4.03,6.872,2.8,4.449,1.958,2.722,0.92,0.749,725,1.002,0.647,0.755,0.821,0.748,6581,564,1.4494,1.5199,1.3902,1,1.8302,1.6401,0.8727,1.6792,1.7537,0.9085,339.7,332.1,33.76,22
776,29,1,3.206,2.939,6.121,2.829,3.797,7.046,3.532,4.645,1.82,2.633,0.94,0.689,625,0.833,0.678,0.717,0.897,0.838,5807,1527,1.1324,1.1133,1.1502,0,0.9173,1.1925,0.7639,1.1613,1.1904,0.8115,1700,312.9,27.57,29
777,29,1,3.624,2.668,6.415,2.562,4.135,6.671,3.104,4.435,2.304,3.02,0.643,0.727,818,0.545,0.701,0.703,0.775,0.79,6520,966,1.689,1.384,1.646,0,0.8425,1.3914,0.9132,1.2918,1.3132,0.984,1088,114.8,10.33,29
778,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.847,0.639,613,0.718,0.713,0.623,0.655,0.808,5070,498,1.3865,1.1626,1.2371,0,0.8995,1.1546,0.9873,1.1434,1.0927,0.9824,1700,204.5,17.96,30
779,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.904,0.67,942,0.806,0.603,0.652,0.728,0.79,8558,460,1.6909,1.3795,1.5766,1,1.6946,1.5064,1.0479,1.5844,1.6639,1.032,612.4,325.3,35.85,28
780,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.754,0.756,905,0.793,0.677,0.668,0.737,0.735,7877,788,1.3134,1.0667,1.2865,0,0.8937,1.2103,0.7938,1.028,1.0597,0.8316,NA,NA,NA,29
781,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.523,0.726,629,0.928,0.696,0.735,0.915,0.721,6424,493,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,27
782,30,1,3.139,3.137,6.353,2.476,4.355,7.107,2.912,4.62,2.074,2.996,0.732,0.812,765,0.726,0.851,0.851,0.812,0.62,7964,252,1.2784,1.5783,1.2344,1,1.3256,1.5155,1.2573,1.3991,1.4575,1.2697,324.9,214,21.94,30
783,28,1,2.974,3.261,6.111,2.697,4.098,7.093,3.133,4.182,1.923,2.685,0.573,0.529,743,0.79,0.533,0.558,0.588,0.628,5318,382,1.2097,1.5566,1.3165,1,1.3586,1.5067,1.2313,1.5906,1.7172,1.1368,744.4,407.1,30.4,28
784,29,1,3.064,2.46,5.141,3.063,4.01,7.161,3.454,4.681,2.148,2.114,0.958,0.668,806,0.64,0.706,0.648,0.743,0.674,6774,283,1.5865,1.2355,1.3503,1,1.0717,1.3542,0.9061,1.2281,1.3199,0.9565,351.4,203.4,19.09,29
785,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.744,0.721,1009,0.63,0.651,0.719,0.734,0.687,6669,807,1.5138,1.3288,1.6439,0,0.8544,1.3695,0.9668,1.4427,1.3816,0.9534,1700,180.2,15.52,28
786,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.794,0.702,814,0.661,0.719,0.757,0.859,0.847,6604,1134,1.6119,1.443,1.5784,1,1.6128,2.1461,0.8794,1.6018,1.7554,0.8856,660.7,228.3,21.43,26
787,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.703,0.649,921,0.71,0.64,0.676,0.611,0.691,5766,161,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
788,29,1,3.346,2.868,5.517,2.75,3.651,7.04,3.21,4.251,2.304,2.773,0.791,0.614,755,0.809,0.612,0.739,0.859,0.648,7460,221,1.9228,1.3933,1.9683,0,0.9685,1.3753,1.1681,1.321,1.3621,1.2132,1700,187.4,16.16,29
789,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.814,0.76,746,0.529,0.747,0.738,0.747,0.873,5418,215,1.5751,1.298,1.3402,1,1.081,1.4221,1.1166,1.2599,1.2373,1.0931,1700,185,17.36,30
790,30,1,2.716,2.933,6.117,2.967,4.645,7.538,2.738,4.088,1.959,2.551,0.865,0.847,786,0.792,0.797,0.824,0.836,0.75,7336,809,1.5677,1.4062,1.6051,1,1.173,1.2712,1.0562,1.3384,1.2864,1.0105,539.1,206.5,21.56,30
791,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.663,0.766,758,0.853,0.801,0.724,0.879,0.659,6225,135,1.4822,1.5791,1.4727,1,1.2022,1.6532,1.3159,1.4109,1.4165,1.2812,1105,484.7,39.17,30
792,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.989,0.721,872,1.124,0.688,0.795,0.767,0.742,8377,338,1.3949,1.1954,1.245,0,0.813,1.0586,0.9597,1.1626,1.1227,0.9147,NA,NA,NA,30
793,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.851,0.689,792,0.788,0.747,0.722,0.854,0.781,6336,1368,1.111,1.2102,1.0761,1,1.0478,1.2533,0.9026,1.1209,1.2701,0.8371,NA,NA,NA,26
794,29,1,2.917,3.083,5.862,2.968,4.129,7.257,3.262,4.373,1.996,2.817,0.904,0.807,731,0.864,0.711,0.724,0.895,0.696,6341,203,1.299,1.2428,1.3004,0,0.9127,1.2564,1.1697,1.1529,1.299,1.2201,1084,253.5,21.12,29
795,29,1,2.923,2.713,5.824,2.663,4.495,6.98,2.976,4.202,1.922,2.881,0.869,0.618,888,0.85,0.661,0.576,0.716,0.607,6271,1179,1.3372,1.0576,1.3488,1,1.1183,1.3293,0.8792,1.2393,1.262,0.847,1700,443.5,37.84,29
796,21,1,2.945,2.893,4.759,2.429,3.459,6.931,3.03,5.124,2.108,2.746,0.673,0.562,830,0.812,0.596,0.539,0.651,0.705,5715,761,1.7855,1.7457,1.6839,1,1.4617,1.8741,1.0842,1.9056,1.9796,1.0969,883.8,648.4,59.14,21
797,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.999,0.749,706,0.675,0.662,0.856,0.857,0.786,8123,1291,1.1707,1.2731,1.2258,1,1.2444,1.3209,0.7656,1.3555,1.5134,0.7041,667.9,261.8,27.55,28
798,24,1,3.341,3.311,6.077,3.156,4.318,6.86,3.134,3.993,2.071,3.02,0.953,0.631,717,0.833,0.741,0.739,0.743,0.805,6300,545,1.7314,1.4856,1.6408,1,1.7398,1.8068,1.145,1.691,1.832,1.1502,760,606.6,63.4,24
799,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.648,0.73,806,0.987,0.645,0.661,0.738,0.622,6975,345,1.8423,1.6695,1.6128,1,1.8295,2.2169,1.3368,2.0199,2.2147,1.3657,604,330.4,33.6,28
800,26,1,3.066,2.922,6.485,2.53,5.089,6.786,3.053,3.993,1.865,3.116,0.844,0.665,598,0.952,0.562,0.679,0.717,0.692,7846,2263,1.1901,1.1904,1.2687,1,1.6623,2.0605,0.5532,1.5514,1.7984,0.5139,698.1,297.2,33.14,26
801,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.028,0.766,839,1.012,0.571,0.692,0.813,0.778,7412,1097,1.2457,1.4761,1.3724,0,0.9366,1.4731,0.9423,1.312,1.3335,1.036,NA,NA,NA,29
802,21,1,3.012,2.801,5.455,3.123,3.857,7.08,3.051,4.367,2.294,2.586,0.903,0.762,919,0.798,0.684,0.626,0.87,0.7,6564,1321,1.4407,1.4804,1.3967,1,1.6621,1.6613,0.9748,1.6806,1.7183,0.8747,497,367.2,36.27,21
803,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.873,0.703,1032,0.96,0.623,0.658,0.723,0.791,7425,210,1.5914,1.5942,1.521,1,1.2871,1.3808,1.174,1.4794,1.6429,1.1443,843.1,329.1,31.89,24
804,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.747,0.649,666,0.745,0.688,0.651,0.752,0.719,5529,1202,1.6033,1.5879,1.5596,1,1.8221,1.5513,0.8745,1.8097,1.9832,0.9554,733.7,514.2,52.77,25
805,25,1,2.894,2.934,5.534,2.567,4.939,6.426,2.589,4.159,2.007,3.095,0.81,0.748,698,0.898,0.726,0.704,0.844,0.741,6546,1089,1.2107,1.1588,1.093,0,0.6947,1.1159,0.7853,1.0663,1.0437,0.8322,1700,450.9,39.14,25
806,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.579,0.67,656,0.896,0.642,0.65,0.792,0.714,5859,964,1.361,1.1374,1.3249,0,0.9259,1.3242,0.9239,1.0797,1.1643,0.9375,1289,196.5,18.18,30
807,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.733,0.67,969,0.965,0.624,0.55,0.787,0.663,6072,451,1.55,1.4364,1.6039,1,0.9155,1.2618,1.1097,1.3917,1.3526,0.9855,1046,339.3,31.59,28
808,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.908,0.727,666,0.767,0.7,0.63,0.779,0.69,5315,735,1.4875,1.3951,1.402,1,1.5574,1.6804,1.1188,1.3718,1.5094,1.1274,487.9,246.2,24.13,29
809,25,1,3.56,3.063,4.811,2.828,3.417,6.911,2.967,4.479,1.883,2.996,0.913,0.751,934,0.836,0.703,0.753,0.727,0.705,5395,1357,1.2562,1.1548,1.234,1,1.2325,1.3488,0.7588,1.3252,1.3309,0.8486,769.7,383.8,36.78,25
810,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.794,0.795,647,0.854,0.887,0.831,0.967,0.795,6052,482,1.7573,1.3183,1.8188,1,1.1574,1.692,1.1217,1.4376,1.5751,1.1731,1003,341.1,31.12,30
811,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.814,0.613,817,0.651,0.652,0.583,0.73,0.676,5353,682,1.742,1.8323,1.7228,1,1.4808,1.7055,1.1752,1.7767,1.7198,1.272,747.3,384.7,32.4,29
812,23,1,3.182,3.098,5.383,2.37,4.036,6.519,2.942,4.863,2.015,2.804,0.822,0.584,868,0.668,0.577,0.551,0.712,0.655,6826,2520,0.9092,1.2389,0.9775,1,1.1212,1.3644,0.6645,1.3049,1.2213,0.7396,313.2,284.8,28.34,23
813,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.854,0.624,833,0.539,0.633,0.63,0.887,0.686,6840,312,1.5046,1.1991,1.3046,0,0.9918,1.1953,0.9815,1.2257,1.2294,0.9958,1437,132.4,10.72,29
814,20,1,3.153,3.176,4.868,2.516,4.102,6.653,2.752,4.312,1.974,2.68,0.787,0.553,478,0.856,0.52,0.694,0.789,0.481,5086,1360,1.4842,1.7551,1.5502,1,1.9886,2.1025,0.8947,2.1103,2.1497,0.9058,541.8,479.7,46.11,20
815,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.026,0.631,680,0.93,0.584,0.623,0.68,0.639,6513,113,1.4637,1.2779,1.448,0,0.6164,1.1951,1.0169,1.1772,1.0894,0.9939,1700,261.3,23.94,30
816,21,1,3.089,2.678,5.76,2.951,4.127,7.145,2.911,4.536,1.942,2.832,0.73,0.807,650,0.86,0.661,0.781,0.77,0.769,6897,1707,1.1784,1.1865,1.1611,1,1.0372,1.3255,0.691,1.2555,1.2147,0.7397,451.7,183.6,17.93,21
817,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.963,0.553,1171,0.787,0.584,0.568,0.676,0.597,7986,895,1.8113,1.7728,1.5811,1,1.5573,1.7216,1.3932,1.7579,1.703,1.3559,482.8,252.3,23.91,25
818,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.963,0.642,769,0.954,0.687,0.634,0.743,0.684,7192,212,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
819,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.765,0.715,889,0.75,0.638,0.566,0.626,0.73,7161,529,1.2714,0.971,1.4027,0,0.9912,1.0863,0.6629,1.0932,1.1087,0.7563,1417,208.8,18.45,27
820,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.858,0.781,937,0.873,0.706,0.777,0.92,0.81,7357,765,1.3172,1.4741,1.3594,1,1.2626,1.5664,0.8806,1.3307,1.4435,0.9076,1127,513.7,51.87,24
821,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.682,0.72,1090,0.837,0.76,0.668,0.794,0.761,6585,741,1.3977,1.4115,1.2046,1,1.2464,1.1999,1.0146,1.3561,1.454,1.0243,800.5,365.1,34.36,30
822,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.636,0.738,837,0.794,0.799,0.776,0.912,0.812,5772,305,1.5226,1.5323,1.454,1,1.1136,1.3845,1.2865,1.5455,1.5552,1.2682,993.6,416.8,40.96,28
823,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.719,0.803,779,0.681,0.757,0.835,0.752,0.737,5674,512,1.3728,1.3818,1.2702,1,0.971,1.1685,0.9724,1.1928,1.2621,0.9963,920,772.7,82.74,25
824,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.88,0.724,462,0.786,0.699,0.667,0.8,0.811,6957,5246,1.2524,1.2503,0.9188,1,1.4097,1.6168,0.816,1.4231,1.6977,0.6934,411.7,329.9,29.81,20
825,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.737,0.673,813,0.871,0.608,0.635,0.745,0.766,8165,473,1.7775,1.7016,1.7179,1,1.3667,1.4713,1.188,1.6312,1.6334,1.1534,535.6,359.6,35.48,28
826,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.868,0.794,519,0.988,0.688,0.767,0.881,0.757,6330,890,1.2286,1.341,1.3384,1,0.939,1.527,0.6825,1.2507,1.2408,0.7267,746.4,157.3,15.52,28
827,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.793,0.614,878,0.867,0.65,0.59,0.694,0.671,6760,358,1.4077,1.1846,1.1773,1,1.1812,1.0846,0.9817,1.1054,1.1428,0.9718,1700,227.6,18.55,28
828,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.722,0.637,940,0.932,0.652,0.624,0.692,0.712,6495,374,1.5033,1.4257,1.3332,0,0.8401,1.2744,1.2723,1.2653,1.1837,1.251,1700,252.8,25.18,30
829,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.976,0.569,619,0.711,0.694,0.603,0.686,0.623,4944,4483,1.3976,1.5216,1.0159,1,1.4511,1.9488,0.6783,1.6147,1.7671,0.6572,507,328.2,31.27,22
830,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.659,0.683,699,0.683,0.608,0.771,0.769,0.672,5112,1128,1.65,1.5661,1.7147,1,1.8851,1.7172,1.0285,1.7763,1.9864,1.0091,914.9,827.6,75.09,27
831,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.747,0.619,617,0.771,0.67,0.654,0.801,0.639,6273,3655,0.979,1.1076,1.0512,1,1.1743,1.7918,0.6836,1.4352,1.5787,0.6994,588.2,280,24.06,21
832,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.062,0.71,709,1.13,0.769,0.7,0.689,0.713,6055,852,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
833,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.758,0.835,653,0.516,0.805,0.795,0.911,0.714,7724,1095,1.3048,1.1351,1.2403,0,0.8281,1.1571,0.6571,1.075,1.1248,0.6119,402.4,361.2,38.42,21
834,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.841,0.595,677,0.725,0.645,0.682,0.695,0.776,7671,2491,1.1139,1.4178,1.2247,1,1.324,1.542,0.658,1.5808,1.7204,0.6838,440.3,298.9,28.48,26
835,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.912,0.847,489,0.839,0.826,0.761,0.879,0.763,5723,1352,1.0528,1.0037,1.0792,1,0.9301,1.1178,0.6631,1.107,1.1718,0.7022,611.8,294.6,26.5,23
836,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.696,0.644,781,0.857,0.614,0.632,0.739,0.642,7778,606,1.362,1.1068,1.3683,0,0.8957,1.1488,0.8707,1.067,0.9756,0.8004,1295,164.1,13.75,30
837,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.824,0.594,701,0.985,0.699,0.766,0.819,0.63,6563,1700,1.2313,1.2461,1.4047,1,1.1049,1.5664,0.6714,1.5348,1.625,0.7093,NA,NA,NA,22
838,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.01,0.773,993,1.058,0.591,0.645,0.729,0.718,6248,1609,1.179,1.1892,1.0903,0,0.8605,1.2181,0.6367,1.18,1.1718,0.6174,537.6,101.2,8.72,29
839,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.085,0.659,728,1.206,0.608,0.638,0.721,0.643,6096,876,1.5174,1.4433,1.4445,1,0.9523,1.4413,1.0612,1.3317,1.201,1.0574,852.7,97.89,8.94,30
840,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.815,0.787,696,0.959,0.781,0.763,0.79,0.887,6468,2405,1.2905,1.3501,1.229,1,1.3045,1.5771,0.843,1.4907,1.5866,0.8484,844.8,242.9,22.83,28
841,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.799,1.025,742,0.659,0.832,1.009,0.987,0.817,6237,421,1.1986,1.1367,1.1464,1,1.0997,1.3026,1.0397,1.2238,1.345,1.0357,617.8,551.6,57.71,24
842,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.778,0.662,719,0.678,0.62,0.559,0.58,0.691,6530,447,1.4572,1.3649,1.3361,0,0.9947,1.3131,1.3161,1.3384,1.2463,1.304,1700,190.9,15.8,28
843,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.676,0.627,739,0.73,0.578,0.542,0.749,0.656,5946,1720,1.3341,1.1857,1.2531,1,1.4951,1.7051,0.6695,1.5052,1.5333,0.6666,880.2,210.4,20.32,28
844,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.782,0.563,922,0.818,0.575,0.567,0.637,0.776,6522,594,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
845,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.862,0.782,642,0.713,0.765,0.832,0.772,0.812,5547,1989,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,20
846,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.727,0.722,555,1.101,0.835,0.682,0.789,0.711,7493,524,1.6798,1.3161,1.3775,0,0.9294,1.2935,1.118,1.1914,1.2759,1.1524,1700,176.3,14,29
847,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.826,0.747,923,0.772,0.715,0.644,0.793,0.638,7026,966,1.3181,1.3281,1.2833,1,0.9591,1.4952,1.0768,1.3323,1.5668,1.0324,1700,273.2,25.27,21
848,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.861,0.803,531,1.007,0.726,0.784,0.789,0.724,5560,1742,1.1071,1.4774,1.135,1,1.5569,1.7507,0.7285,1.5601,1.6329,0.7532,675.3,266.8,27.12,24
849,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.673,0.771,774,0.858,0.728,0.766,0.813,0.907,6606,235,1.1776,1.3721,1.2085,1,1.3448,1.1726,1.1724,1.1025,1.2067,1.1782,499.2,563.1,60.62,25
850,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.046,0.666,935,0.965,0.631,0.652,0.771,0.534,5959,177,1.4182,1.1342,1.38,0,0.882,1.1737,0.8352,1.1121,1.0787,0.8428,938.3,103.1,9.47,30
851,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.87,0.715,473,1.148,0.704,0.668,0.847,0.726,6021,1702,1.1324,1.0389,1.0543,1,1.1664,1.2694,0.6438,1.1764,1.2451,0.5709,912.4,295.5,27.57,30
852,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.958,0.899,594,0.986,0.898,0.852,0.911,0.94,7196,862,1.9968,1.9082,1.82,1,1.2107,1.6555,1.4648,1.7867,1.7248,1.4803,632.7,486.6,46.39,26
853,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.959,0.649,637,1.029,0.623,0.615,0.7,0.716,6458,703,1.2727,1.179,1.1698,1,0.9846,1.093,0.7173,1.1988,1.3164,0.6995,674.2,162.7,16.37,30
854,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.863,0.629,834,0.665,0.691,0.581,0.818,0.683,6801,348,1.4892,1.0969,1.294,0,0.8969,1.1724,1.0261,1.1812,1.1773,1.0836,NA,NA,NA,30
855,19,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.013,0.649,496,0.736,0.669,0.862,0.935,0.857,5474,3879,1.2458,1.1648,1.1866,1,1.1872,1.3575,0.7092,1.4729,1.2892,0.8061,503.1,240,24.93,19
856,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.84,0.682,865,0.806,0.626,0.666,0.715,0.698,5712,1184,1.3863,1.3317,1.248,1,1.1455,1.4662,0.8774,1.3132,1.3885,0.8479,NA,NA,NA,20
857,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.801,0.643,534,0.881,0.601,0.621,0.733,0.708,6500,1154,1.494,1.4787,1.3381,1,1.1943,1.3757,1.072,1.5653,1.5952,1.091,877.3,714.8,71.75,22
858,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.994,0.664,566,0.806,0.68,0.64,0.778,0.856,7108,995,0.973,0.8825,0.9603,0,0.6763,0.9498,0.6152,0.8342,0.8331,0.5699,1352,194.9,14.95,28
859,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.937,0.835,635,0.934,0.664,0.804,0.842,0.828,6375,382,1.1508,0.9576,1.0451,1,0.7985,1.0348,0.7506,0.9495,1.0193,0.7178,1171,236,20.74,29
860,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.721,0.682,697,0.628,0.583,0.667,0.791,0.752,6417,439,1.2538,1.2139,1.1315,1,1.1368,1.1312,0.7046,1.2108,1.1829,0.7164,257.4,221.5,21.46,28
861,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.98,0.613,715,0.983,0.764,0.82,0.837,0.79,7260,447,1.5402,1.5598,1.4171,1,1.4735,1.7793,0.9775,1.6083,1.7107,1.0273,596.3,221.7,22.07,24
862,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.87,0.633,869,0.756,0.568,0.674,0.792,0.859,6178,1424,1.187,1.3383,1.22,0,1.0685,1.3455,0.8225,1.2251,1.3206,0.7966,1459,250.1,21.35,26
863,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.763,0.583,1075,0.911,0.591,0.592,0.666,0.562,6331,221,1.5596,1.1278,1.4828,0,0.8932,1.1808,1.0221,1.1219,1.1514,0.9967,1661,168.1,14.04,29
864,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.798,0.722,775,0.858,0.766,0.633,0.742,0.695,6444,252,1.8145,1.4069,1.5702,0,0.8811,1.4006,1.3552,1.33,1.3296,1.3632,NA,NA,NA,29
865,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.913,0.616,518,0.797,0.7,0.706,0.736,0.657,6837,4115,0.8811,1.0911,0.8503,0,0.731,1.0569,0.6438,1.0101,0.9627,0.6468,NA,NA,NA,24
866,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.894,0.817,493,1.136,0.655,0.718,0.822,0.8,6846,1653,1.282,1.5055,1.2795,1,1.3253,1.6326,0.6245,1.5708,1.6387,0.6312,443.9,293.9,30.19,24
867,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.807,0.637,939,1.105,0.565,0.607,0.657,0.706,7608,421,1.2451,1.21,1.2106,0,0.8748,1.209,1.0586,1.0756,1.1085,1.0854,1287,119.2,11.01,30
868,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.052,0.633,695,0.903,0.66,0.666,0.687,0.8,6114,1139,1.4363,1.6376,1.4074,1,1.6025,1.7212,0.9213,1.7539,1.8622,0.8817,755.2,670.1,74.45,25
869,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.907,0.698,521,0.986,0.683,0.659,0.767,0.727,5813,1146,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,26
870,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.88,0.718,1105,0.831,0.644,0.659,0.702,0.719,8134,259,1.5724,1.1957,1.5154,1,1.3696,1.3471,0.8438,1.301,1.4256,0.9132,779.1,234.1,21.53,29
871,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.963,0.812,599,0.768,0.633,0.731,0.856,0.754,6468,2039,1.0508,1.1611,1.1216,1,1.5685,1.8407,0.6025,1.5774,1.6217,0.6355,375.7,268.7,26.96,22
872,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.969,0.845,548,0.852,0.743,0.784,0.963,0.827,7104,1411,1.1931,1.191,1.3337,1,1.752,1.5658,0.6633,1.5623,1.6773,0.7084,687.3,403.4,39.39,26
873,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.805,0.658,943,0.852,0.604,0.63,0.773,0.652,5503,337,1.4502,1.2597,1.3714,1,1.6242,1.3717,0.9351,1.3408,1.492,0.9583,1252,827.8,91.28,29
874,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.869,0.689,580,0.865,0.643,0.709,0.766,0.688,6593,3026,0.9043,1.1077,1.0064,1,1.4625,1.585,0.5514,1.2576,1.4316,0.5994,432.8,168.5,14.99,29
875,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.92,0.616,853,0.818,0.666,0.574,0.75,0.633,6607,278,1.6138,1.3721,1.4475,1,1.4388,1.6078,1.0026,1.4844,1.6592,0.9275,1023,392.5,42.39,28
876,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.029,0.685,840,0.897,0.65,0.609,0.748,0.71,5205,1305,1.2974,1.0675,1.224,0,0.9442,1.1635,0.8101,1.0619,1.123,0.7063,927.5,106.3,8.87,30
877,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.988,0.748,586,1.029,0.66,0.773,0.897,0.733,5544,1474,1.4099,1.2793,1.2026,1,1.3062,1.438,0.848,1.3861,1.4754,0.9044,776.2,686.3,78.12,29
878,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.715,0.8,781,0.875,0.715,0.767,0.937,0.687,7324,799,1.2486,1.1357,1.1744,1,0.9262,1.6047,0.6963,1.1855,1.3908,0.6517,1136,293,27.42,24
879,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.624,0.702,735,0.789,0.761,0.697,0.806,0.795,6456,473,1.5226,1.4945,1.4714,1,1.1627,1.6093,1.4259,1.4309,1.5806,1.4653,1700,220.3,19.89,29
880,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.727,0.65,870,0.71,0.609,0.61,0.733,0.633,6466,604,1.1903,0.9574,1.2251,0,0.8202,0.9766,0.6974,1.0151,0.9843,0.6838,1314,118.3,9.99,30
881,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.763,0.792,613,0.772,0.662,0.698,0.727,0.674,6003,578,1.4966,1.6301,1.364,1,1.804,1.6857,1.2467,1.6509,1.7359,1.2428,661.1,506.5,55.44,24
882,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.946,0.801,828,1.023,0.819,0.691,0.724,0.811,6664,951,1.1484,1.1675,1.1979,1,1.4935,1.2678,0.7764,1.2341,1.3718,0.721,511.3,480.1,52.08,29
883,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.81,0.695,774,0.584,0.72,0.617,0.76,0.646,7349,250,1.485,1.2722,1.4204,1,0.9278,1.2539,0.961,1.1617,1.1739,0.9872,600.2,126.3,11.94,30
884,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.953,0.593,511,0.89,0.653,0.547,0.659,0.665,7275,2618,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,25
885,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.022,0.65,502,0.811,0.684,0.657,0.696,0.665,5989,1110,1.4004,1.0856,1.3021,1,1.2573,1.3956,0.7837,1.4512,1.5045,0.7884,384.4,658.9,64.84,20
886,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.027,0.765,434,0.794,0.74,0.709,0.728,0.952,5538,3093,1.3062,1.5822,1.0084,1,2.2129,1.6982,0.9812,1.5416,2.1381,0.8817,1146,373,35.8,28
887,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.667,0.692,888,0.736,0.618,0.557,0.733,0.687,7122,150,1.5325,1.3598,1.3696,0,1.0824,1.2301,1.1718,1.2082,1.1404,1.1006,1646,228.6,22.82,29
888,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.975,0.856,604,0.994,0.834,0.77,0.891,0.913,7168,362,1.2333,1.4865,1.3119,1,1.5015,1.4219,0.7888,1.4342,1.4496,0.9228,NA,NA,NA,26
889,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.857,0.643,956,0.925,0.582,0.542,0.728,0.712,6595,534,1.5534,1.43,1.5815,0,0.9929,1.4052,1.0809,1.3623,1.3159,1.0409,1236,136.2,12.92,29
890,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.814,0.664,777,0.561,0.654,0.724,0.728,0.706,7018,653,1.4441,1.2748,1.2484,0,0.8509,1.2758,0.8795,1.2365,1.2487,0.8122,728.6,278.7,26.62,26
891,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.792,0.657,607,0.705,0.753,0.609,0.734,0.65,7150,889,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
892,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.874,0.648,734,0.838,0.756,0.688,0.725,0.8,6600,438,2.0579,1.4987,2.2635,0,1.3419,1.5494,1.1495,1.7395,1.7657,1.1499,NA,NA,NA,26
893,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.783,0.718,980,0.509,0.722,0.811,0.819,0.716,6350,115,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
894,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.936,0.635,968,1.175,0.681,0.68,0.782,0.785,6586,501,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
895,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.806,0.645,674,0.669,0.606,0.615,0.714,0.687,6716,559,1.6186,1.345,1.4641,0,0.9011,1.3009,1.0884,1.3119,1.2635,1.1801,1340,125.1,10.17,28
896,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.017,0.819,170,0.982,0.783,0.8,0.866,0.788,8101,395,2.0099,1.5398,1.9498,0,1.0091,1.6868,1.3583,1.4112,1.3973,1.3295,NA,NA,NA,29
897,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.924,0.925,533,0.932,0.759,1.012,1.016,0.95,7392,871,1.8747,1.6255,1.8187,1,1.0613,1.6463,1.311,1.7284,1.7804,1.3752,NA,NA,NA,26
898,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.881,0.727,671,0.85,0.64,0.697,0.766,0.625,4951,1846,1.0771,1.2703,1.0222,1,1.3791,1.4347,0.6913,1.3328,1.3571,0.6768,652.1,390.6,38.18,22
899,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.892,0.743,673,0.787,0.644,0.708,0.779,0.748,6898,708,1.3499,1.4231,1.3575,1,1.3843,1.7874,0.9241,1.4154,1.6271,0.991,685.7,538,58.19,26
900,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.729,0.671,435,0.602,0.633,0.637,0.7,0.734,7024,1120,1.6235,1.3986,1.4194,1,1.5568,1.3085,0.832,1.4339,1.4118,0.8281,691.9,741.6,83.3,26
901,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.907,0.532,707,0.78,0.667,0.569,0.607,0.678,6854,1779,1.4021,1.3247,1.2995,1,1.0293,1.3532,0.8879,1.3706,1.4249,0.8823,732.8,228.1,21.48,27
902,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.905,0.819,629,0.79,0.749,0.811,0.772,0.884,7634,428,1.6372,1.2771,1.4215,0,0.8367,1.3078,0.8005,1.076,1.1058,0.7666,975.8,119.7,10.01,30
903,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.91,0.751,729,0.93,0.759,0.787,0.856,0.93,6653,594,1.6786,1.6283,1.5792,1,1.6543,1.7288,1.131,1.7482,1.9415,1.0494,888.5,330.9,36.33,27
904,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.984,0.819,845,1.217,0.729,0.986,0.945,0.725,7795,284,1.3599,1.5203,1.3124,1,1.0031,1.3315,1.3663,1.3288,1.3097,1.2579,662.4,426.4,42.25,30
905,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.031,0.656,801,0.967,0.777,0.667,0.774,0.832,8492,2720,1.3576,1.3905,1.1908,1,1.6576,2.058,0.6714,1.7737,1.8251,0.656,514.6,247.4,25.23,24
906,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.675,0.688,696,0.781,0.618,0.673,0.719,0.722,6998,376,1.5996,1.4839,1.4752,1,1.4776,1.6997,0.9018,1.5147,1.7229,0.9594,751,398.9,39.6,29
907,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.938,0.594,1189,0.827,0.699,0.596,0.679,0.676,6845,806,1.3763,1.3766,1.4491,1,1.1186,1.3417,0.9461,1.5137,1.5098,0.9878,449.4,367.2,32.73,26
908,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.876,0.82,450,0.945,0.959,0.908,0.861,0.809,4820,1288,1.4936,1.7417,1.295,1,1.4637,1.53,1.0321,1.5697,1.7657,0.903,624.1,365.8,37.72,23
909,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.904,0.601,764,0.786,0.666,0.6,0.666,0.678,7277,731,1.5544,1.6176,1.5545,1,1.3177,1.412,1.0169,1.5354,1.6008,1.0849,519.7,304.8,30.84,27
910,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.79,0.698,662,0.811,0.697,0.776,0.856,0.808,7177,832,1.5658,1.2597,1.6039,0,0.9488,1.3933,1.033,1.2544,1.3295,1.1357,1700,228.9,17.04,29
911,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.788,0.605,982,0.61,0.576,0.705,0.702,0.74,6436,384,1.8429,1.3223,1.6234,0,0.9256,1.4107,1.0378,1.3715,1.3431,0.9979,1244,162.3,13.86,29
912,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.809,0.716,970,0.723,0.696,0.788,0.734,0.671,6037,161,1.7175,1.266,1.4378,0,1.0009,1.3064,1.0302,1.3025,1.3277,1.006,NA,NA,NA,26
913,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.836,0.68,765,0.725,0.669,0.629,0.84,0.624,7057,1797,1.0996,0.9755,1.1414,0,0.947,1.2578,0.6789,1.0552,1.074,0.7759,NA,NA,NA,26
914,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.8,0.677,827,0.743,0.624,0.587,0.693,0.628,6613,467,1.4439,1.272,1.3857,0,0.6845,1.2208,1.185,1.2429,1.2198,1.2527,1700,229.9,18.6,29
915,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.775,0.647,285,0.717,0.625,0.66,0.842,0.755,7726,1431,0.9797,1.1128,1.0938,0,0.6722,1.1243,0.6263,0.9886,0.9598,0.7151,1036,218.3,19.5,30
916,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.831,0.669,518,0.871,0.723,0.701,0.822,0.826,6072,1622,1.3364,1.4243,1.2259,1,0.9007,1.275,0.9555,1.2899,1.3811,0.8456,534.4,297.7,34.33,30
917,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.74,0.712,667,0.669,0.686,0.666,0.727,0.763,5960,172,1.9007,1.3693,1.6083,0,0.9742,1.3706,1.197,1.3288,1.3032,1.1773,1700,180.4,15.29,29
918,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.876,0.655,593,1.056,0.71,0.775,0.754,0.836,5509,1170,1.3265,1.482,1.2594,1,1.2007,1.4306,1.0938,1.4763,1.4501,1.0856,532.9,379.1,37.91,26
919,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.787,0.665,714,0.63,0.672,0.684,0.7,0.699,7199,306,1.6458,1.3409,1.246,0,1.044,1.2672,1.3682,1.2323,1.266,1.2762,NA,NA,NA,29
920,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.607,0.769,704,0.587,0.745,0.703,0.73,0.818,6527,192,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,27
921,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.846,0.676,739,0.771,0.666,0.698,0.791,0.678,6375,1251,1.6465,1.6668,1.7293,1,1.5342,1.4844,1.0252,1.667,1.7031,1.1505,371.5,631.4,64.1,29
922,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.959,0.867,631,1,0.816,0.768,0.814,0.882,6289,1399,1.5244,1.8052,1.582,1,1.8651,2.0689,1.0515,1.8367,1.9232,1.1339,818.3,216.5,21.33,26
923,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.784,0.744,905,0.728,0.648,0.733,0.815,0.763,6827,1085,1.2134,1.2194,1.151,1,1.0899,1.2994,0.7412,1.2098,1.3038,0.7711,876.8,311.5,31,25
924,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.884,0.638,995,0.666,0.719,0.715,0.753,0.808,6035,1059,1.5723,1.278,1.4507,0,0.7816,1.3201,0.8659,1.2589,1.1943,0.7958,956.2,123.6,9.84,28
925,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.356,0.936,1139,1.154,0.797,0.948,1.047,0.999,8649,141,1.7149,1.5418,1.6016,1,1.6914,1.8906,0.9172,1.7119,1.8794,1.019,533.5,234,25.35,29
926,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.799,0.876,739,0.732,0.758,0.821,0.807,0.849,5939,511,1.2005,1.2839,1.2426,1,1.4319,1.5109,0.7865,1.3283,1.4704,0.8585,NA,NA,NA,24
927,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.838,0.756,664,0.765,0.835,0.712,0.813,0.829,6962,375,1.4542,1.3931,1.2135,1,1.2439,1.6964,1.0487,1.3723,1.3716,1.1192,744.7,438.1,42.06,28
928,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.856,0.594,610,0.988,0.663,0.655,0.688,0.734,6148,669,1.4638,1.6324,1.4924,1,1.5405,1.5535,0.9622,1.6995,1.7157,0.9424,423.6,463.6,47.59,22
929,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.1,0.93,1183,1.035,0.8,0.775,0.865,0.861,6532,434,1.6837,1.0629,1.3729,0,0.83,1.1834,0.8406,1.1756,1.2291,0.865,1700,239.6,21.23,30
930,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.832,0.864,557,1.075,0.771,0.798,0.9,0.807,6914,522,1.3054,1.2088,1.2631,1,1.2986,1.5766,0.8278,1.214,1.3134,0.897,837.7,186.6,18.42,29
931,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.797,0.706,929,1.137,0.643,0.656,0.65,0.737,6991,1634,1.5026,1.3883,1.3174,1,1.1123,1.2929,0.9773,1.3357,1.3114,0.9826,711.2,161.7,16.42,30
932,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.834,0.677,610,0.989,0.608,0.856,0.771,0.865,6300,2277,1.2329,1.4286,1.2029,1,1.3212,1.8774,0.7363,1.5663,1.6182,0.787,702.4,364.1,37.24,29
933,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.66,0.662,681,0.725,0.636,0.669,0.689,0.704,6935,481,1.4995,1.3627,1.4759,1,1.3585,1.3213,0.8972,1.5457,1.5858,0.8695,818.6,333.4,29.74,25
934,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.616,0.821,625,0.794,0.642,0.708,0.83,0.668,4026,974,1.0604,1.1436,1.1683,1,1.1708,1.3525,0.6134,1.1987,1.3297,0.7211,854.8,287.4,27.5,28
935,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.947,0.745,540,0.841,0.744,0.668,0.761,0.793,6248,1396,1.4303,1.5551,1.4578,1,1.8317,1.6966,0.8259,1.6947,1.7636,0.874,646.7,253.4,24.16,28
936,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.887,0.646,862,0.898,0.707,0.706,0.691,0.66,5959,656,1.7056,1.7344,1.7421,1,1.736,1.811,0.9539,1.9017,2.0106,0.9805,568.8,430.1,46.04,26
937,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.885,0.673,602,0.838,0.629,0.695,0.7,0.77,7131,683,1.2869,1.4358,1.4232,1,1.8572,1.7303,0.8157,1.8209,2.0095,0.8493,761.3,416.8,37.37,24
938,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.661,0.669,900,0.84,0.683,0.647,0.794,0.685,7425,254,1.162,1.1935,1.287,1,1.2416,1.1337,0.8609,1.1835,1.2635,0.8467,1104,439.3,45.14,30
939,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.71,0.712,915,0.716,0.738,0.845,0.785,0.742,5640,1375,1.3009,1.5618,1.4004,1,1.8976,1.9142,0.848,1.7437,1.9533,0.8412,781,355.8,34.88,25
940,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.699,0.763,379,0.518,0.627,0.597,0.672,0.858,3949,2654,1.4116,1.5045,1.2349,1,1.521,1.6746,0.86,1.5477,1.6793,0.8145,749.9,320.4,29.25,25
941,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.792,0.717,891,0.789,0.75,0.619,0.686,1.061,7054,2835,1.0111,1.1778,0.9298,1,1.4256,1.4764,0.5088,1.3247,1.4436,0.4727,330.9,168.3,17.17,21
942,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.823,0.615,730,0.569,0.619,0.64,0.775,0.63,6466,807,1.6879,1.5624,1.6051,1,1.6487,1.7759,1.0184,1.8252,1.8065,1.0874,NA,NA,NA,21
943,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.765,0.669,610,1.055,0.698,0.791,0.775,0.723,5883,163,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
944,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.88,0.634,652,0.981,0.697,0.671,0.871,0.792,7367,424,1.5794,1.2137,1.6776,0,0.963,1.1818,0.7984,1.217,1.1268,0.8182,1690,224.1,19.4,24
945,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.844,0.666,635,0.882,0.654,0.587,0.644,0.587,7102,207,2.1198,2.0087,2.0966,1,2.4294,2.0822,1.5848,2.2805,2.4361,1.6074,584.2,402.4,44.3,26
946,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.836,0.79,859,0.827,0.612,0.828,0.793,0.824,6180,366,1.6205,1.1845,1.3637,0,0.9915,1.4267,1.1251,1.2499,1.2584,1.1408,902.8,208.1,17.27,29
947,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.996,0.809,935,0.742,0.749,0.758,0.819,0.8,6923,174,1.4086,1.2778,1.3827,1,1.3058,1.5063,0.9267,1.3697,1.4282,0.9973,597.7,207.3,19.81,28
948,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.829,0.674,843,1.064,0.617,0.602,0.672,0.67,7617,408,1.5533,1.2729,1.5386,0,1.0108,1.6077,0.9426,1.352,1.5557,1.0483,1291,130.3,11.77,30
949,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.759,0.758,794,0.921,0.665,0.695,0.751,0.82,6415,1302,1.7188,1.5725,1.6462,1,1.6176,1.7803,1.0651,1.8029,1.8448,0.905,537.8,328.4,29.47,26
950,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.083,0.718,875,0.946,0.645,0.795,0.772,0.726,6642,2061,1.0724,0.9805,1.0468,1,0.7039,1.1439,0.7993,1.0077,1.0814,0.825,473.5,372.4,33.16,20
951,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.838,0.752,783,0.604,0.733,0.696,0.748,0.688,6673,1828,1.707,1.6986,1.8317,1,1.6801,2.114,1.0134,1.8542,2.3208,1.0426,694,250.7,27.16,27
952,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.84,0.902,801,0.765,0.642,0.759,0.892,0.761,7395,549,1.2747,0.9293,1.2124,0,0.9265,1.2431,0.532,1.0554,1.0091,0.5372,799.5,115.4,10.46,29
953,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.029,0.806,940,0.79,0.794,0.812,0.923,0.695,6757,1555,1.6295,1.8233,1.6552,1,1.313,1.8343,0.9361,1.9607,1.8798,0.9883,690.7,289.6,28.79,27
954,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.92,0.69,727,0.898,0.661,0.727,0.736,0.75,5325,1450,1.3278,1.2734,1.2109,1,1.2934,1.5265,0.6963,1.3225,1.3405,0.6405,592,433.5,45.05,25
955,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.997,0.739,957,0.977,0.765,0.643,0.687,0.724,7266,962,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
956,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.935,0.745,796,0.54,0.666,0.725,0.738,0.807,5971,1337,1.0593,1.1377,1.1499,1,1.301,1.5243,0.6519,1.3553,1.4761,0.6882,472.3,195.4,18.76,27
957,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.84,0.755,494,0.826,0.71,0.804,0.898,0.835,6528,2047,1.6605,1.4717,1.5748,1,1.9442,2.2867,0.7797,2.099,2.0166,0.8196,664.4,246.4,25.04,24
958,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.834,0.8,658,0.791,0.647,0.885,0.819,0.768,5709,2611,1.5492,1.9657,1.4638,1,1.731,1.996,1.0836,2.1648,2.1357,1.092,652,301.4,30.36,24
959,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.538,0.69,849,0.553,0.605,0.678,0.725,0.776,6726,354,1.5416,1.2522,1.4652,0,1.0068,1.2401,0.9453,1.3787,1.3448,0.9728,1337,139.3,11.5,30
960,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.112,0.799,705,0.994,0.89,0.856,0.858,0.789,8706,1610,1.2702,1.3924,1.2934,1,1.5522,1.5101,0.6208,1.27,1.4868,0.6598,443.8,267.1,26.51,26
961,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.82,0.811,695,0.859,0.69,0.753,0.889,0.795,6844,631,1.2653,1.4259,1.2093,1,1.281,1.4966,1.1376,1.2303,1.4703,1.1531,664.8,212.3,19.22,29
962,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.987,0.76,910,0.791,0.74,0.802,0.836,0.831,6243,949,1.3466,1.2881,1.3153,1,1.2218,1.5072,0.8458,1.288,1.3758,0.8398,757,297.5,28.27,27
963,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.075,0.657,982,1.029,0.709,0.647,0.672,0.687,6433,176,1.7675,1.6816,1.8756,1,1.2861,1.6838,1.0341,1.761,1.7828,1.095,525,308.8,33.15,24
964,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.735,0.801,955,0.636,0.648,0.73,0.866,0.721,7153,317,1.285,1.0667,1.2277,0,0.9295,1.086,0.9768,1.1634,1.1493,1.036,1024,119.4,12.12,29
965,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.637,0.751,850,0.684,0.73,0.804,0.859,0.83,6156,293,1.5068,1.2799,1.3474,0,0.9982,1.2579,1.3211,1.3021,1.3004,1.3004,1700,215.5,17.18,28
966,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.79,0.748,1013,0.551,0.686,0.662,0.794,0.704,8147,315,1.2112,1.2983,1.3916,1,1.332,1.4086,0.8291,1.3053,1.3096,0.8538,816.4,234.6,24.52,25
967,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.869,0.632,1271,0.845,0.712,0.665,0.767,0.659,7770,564,1.3423,1.0925,1.3716,1,1.2154,1.5525,0.6617,1.1808,1.3142,0.6619,395,131.2,13.28,25
968,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.899,0.62,805,0.946,0.65,0.64,0.795,0.819,6668,1282,1.6867,1.5791,1.5254,1,1.027,1.3982,0.8174,1.3662,1.4159,0.7715,764.8,122.2,10.22,28
969,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.056,0.804,822,0.601,0.733,0.767,0.906,0.734,7303,1739,1.0967,1.2378,1.2256,1,1.4779,1.9197,0.6987,1.2796,1.479,0.6538,349.8,178.9,19.02,25
970,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.641,0.635,752,0.595,0.77,0.576,0.749,0.596,6264,296,1.4079,1.1106,1.1793,0,0.5692,1.0353,0.9074,1.0839,1.0926,0.8515,1669,197.9,16.85,25
971,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.642,0.711,719,0.897,0.823,0.749,0.884,0.802,5729,1952,1.0815,1.2814,1.1828,1,1.4407,1.4278,0.627,1.3001,1.4146,0.702,998.2,472,47.15,22
972,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.848,0.673,779,0.883,0.584,0.747,0.798,0.638,4529,436,1.8282,1.8407,1.8118,1,2.0554,1.9918,1.3984,2.0072,2.1035,1.4185,NA,NA,NA,25
973,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.033,0.848,441,1.022,0.698,0.899,0.896,0.845,6816,1947,1.3127,1.6055,1.3171,1,1.8405,1.9669,0.8183,1.8081,1.9872,0.8723,549.7,391.2,39.35,23
974,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.011,0.936,824,1.214,0.736,0.789,0.911,0.767,7808,1135,1.1498,1.0769,1.2877,0,0.8946,1.3459,0.601,1.0223,1.1164,0.6314,1372,125.1,11.31,30
975,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.208,0.743,388,1.116,0.57,0.671,0.81,0.773,5760,2799,1.1865,1.2767,1.0946,1,1.2507,1.8961,0.7545,1.4727,1.6139,0.7187,NA,NA,NA,20
976,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.594,0.798,530,0.918,0.794,0.702,0.846,0.876,7751,288,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,27
977,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.027,0.601,513,0.779,0.687,0.604,0.705,0.771,5810,4299,0.9451,1.4036,1.0843,1,1.2994,1.8265,0.6947,1.4651,1.7404,0.7311,471.3,286.7,28.66,21
978,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.84,0.656,1016,0.779,0.664,0.634,0.696,0.712,7815,1239,1.4562,1.2774,1.307,1,0.9979,1.4395,0.7689,1.365,1.4546,0.7861,677.4,630.1,69.87,29
979,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.68,0.69,1056,0.751,0.592,0.612,0.646,0.646,6921,240,1.6662,1.3375,1.5836,1,1.5467,1.3879,1.0043,1.625,1.6564,1.0511,905.6,568.9,62.4,30
980,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.04,0.61,570,1.039,0.69,0.685,0.784,0.793,5319,2216,1.0196,1.2786,0.9645,1,1.2292,1.2538,0.6007,1.2455,1.2674,0.5907,449.8,173,16.06,23
981,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.849,0.658,618,0.824,0.645,0.71,0.774,0.695,5388,820,1.5956,1.5229,1.6046,1,1.8872,1.768,1.1526,1.7317,1.8854,1.158,692,489.8,40.66,21
982,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.872,0.622,629,0.776,0.752,0.607,0.758,0.824,6739,722,1.3059,1.2874,1.308,1,1.6485,1.4884,0.8758,1.4985,1.5692,0.9553,750.3,371.6,38.54,20
983,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.799,0.687,713,1.006,0.703,0.649,0.773,0.805,5267,1720,1.0859,1.2831,1.2606,1,1.2264,1.6817,0.6097,1.4064,1.4488,0.635,NA,NA,NA,26
984,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.812,0.69,690,1.254,0.68,0.667,0.933,0.821,6290,1887,1.2449,1.2812,1.1971,1,1.1496,1.3626,0.7857,1.0798,1.1482,0.7507,780.5,142.9,11.27,28
985,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.134,0.615,652,0.955,0.668,0.714,0.756,0.718,6731,1726,1.2225,1.22,1.2918,0,0.9041,1.2581,0.5882,1.142,1.2033,0.6009,989.7,263.1,26.04,25
986,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.647,0.7,855,0.667,0.703,0.626,0.681,0.613,6680,197,1.7257,1.393,1.3833,0,0.8954,1.2989,1.204,1.296,1.2519,1.1795,1363,135.1,11.02,29
987,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.834,0.729,543,0.708,0.705,0.826,0.934,0.804,5371,954,1.2134,1.0443,1.223,1,1.3133,1.5702,0.7928,1.4014,1.5716,0.788,593.9,418.5,42,25
988,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.847,0.69,723,0.935,0.689,0.702,0.851,0.777,6051,2165,1.0653,1.2002,1.0155,1,1.2233,1.484,0.6932,1.457,1.4205,0.7053,418,202.6,18.42,22
989,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.964,0.772,781,0.759,0.814,0.654,0.844,0.716,6732,593,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,26
990,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.74,0.723,668,0.786,0.702,0.6,0.813,0.764,7300,1387,0.9432,1.2982,1.281,1,1.1025,1.3784,0.6706,1.2139,1.3222,0.7273,511.8,410.4,40.64,21
991,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.762,0.642,823,0.961,0.678,0.755,0.834,0.855,8237,503,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,27
992,19,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.001,0.829,683,0.821,0.871,0.718,0.867,0.79,6142,253,1.302,1.3901,1.2822,1,1.7101,1.5585,0.8704,1.4764,1.5706,0.9348,787.8,403.9,39.4,19
993,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.956,0.578,549,0.907,0.7,0.552,0.649,0.663,5946,1509,1.3128,1.3339,1.2456,1,1.3905,1.6962,0.5546,1.5526,1.526,0.5894,395.8,319.7,35.28,26
994,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.112,0.702,693,0.827,0.674,0.72,0.726,0.656,7833,360,1.5027,1.1286,1.3223,0,0.9756,1.1718,0.9473,1.1087,1.1438,0.8162,1700,228.6,19.01,29
995,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.154,0.783,520,0.901,0.644,0.63,0.807,0.871,6627,5817,0.6605,1.0475,0.6651,1,1.1695,1.3172,0.4409,1.1476,1.272,0.4599,318.1,247.4,25.69,21
996,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.922,0.618,456,0.832,0.604,0.634,0.736,0.766,5209,387,1.5598,1.6551,1.6041,1,1.7296,2.0653,1.0303,1.7522,1.8511,1.0405,653.9,721.2,66.53,21
997,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.12,0.692,796,0.973,0.744,0.804,0.825,0.671,7713,889,1.4982,1.2853,1.475,1,1.2172,1.5604,0.7826,1.4925,1.5694,0.8262,622,147.1,14.7,27
998,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.954,0.668,665,1.071,0.717,0.706,0.872,0.807,5660,617,1.5387,1.4454,1.4571,1,1.3298,1.7058,0.759,1.5738,1.7191,0.7448,458.3,311.7,33.95,25
999,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.012,0.661,789,0.909,0.724,0.623,0.656,0.593,6840,737,1.5093,1.3674,1.4688,1,1.5971,1.7364,0.8149,1.7892,1.941,0.9709,454.5,238.9,22.72,25
1000,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.903,0.609,597,0.727,0.66,0.525,0.777,0.681,6735,1686,1.5763,1.3936,1.3686,1,1.2581,1.5786,0.9419,1.4593,1.8235,0.8773,585.6,153.1,13.24,30
1001,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.95,0.621,687,0.918,0.578,0.58,0.725,0.572,5775,1177,1.7201,1.6906,1.6201,1,1.7539,1.7658,1.1115,2.1421,1.8938,1.0968,783.5,284.3,28.64,23
1002,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.947,0.665,882,1.138,0.629,0.665,0.822,0.764,5915,132,1.3172,1.1603,1.3076,1,1.1645,1.1943,0.7964,1.1765,1.2159,0.7893,731.2,791.8,81.82,26
1003,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.896,0.851,590,0.891,0.721,0.853,0.963,0.928,7662,1690,1.2881,1.6679,1.2723,1,1.6311,1.9167,0.761,1.675,1.9378,0.8124,622.5,515.3,54.78,20
1004,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.948,0.708,924,1.031,0.735,0.725,0.869,0.654,7702,448,1.3625,1.413,1.4506,1,1.4694,1.4771,0.8255,1.503,1.7019,0.9389,489.4,793.4,76.16,23
1005,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.769,0.674,871,0.605,0.767,0.786,0.758,0.813,5232,561,1.4034,1.4078,1.3216,1,1.5923,1.5367,0.904,1.4643,1.6474,0.8527,587.9,363.4,36.63,21
1006,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.876,0.649,710,1.07,0.607,0.616,0.731,0.649,6757,89,1.5786,1.2164,1.4967,0,1.0019,1.2314,1.0631,1.1726,1.2123,1.0638,1700,266.1,23.59,30
1007,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.984,0.724,700,0.869,0.716,0.784,0.847,0.767,6934,452,1.3994,1.2634,1.3711,1,1.2092,1.4001,0.9297,1.4642,1.5013,0.9536,557.2,527.5,53.77,28
1008,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.881,0.599,608,0.938,0.652,0.701,0.798,0.591,6382,1828,1.1769,1.4297,1.2249,1,1.3135,1.774,0.6574,1.574,1.725,0.7361,493.4,328.7,32.67,22
1009,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.693,0.76,920,0.92,0.766,0.763,0.824,0.67,7749,528,1.143,1.3015,1.2384,1,1.1675,1.2229,0.9902,1.3663,1.5276,0.9226,437.6,453.4,49.99,23
1010,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.921,0.715,603,0.875,0.661,0.624,0.89,0.716,8140,1523,1.527,1.6118,1.4431,1,1.6093,1.9125,0.932,1.6516,1.791,0.8767,277.5,666.2,68.07,23
1011,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.776,0.843,545,0.902,0.773,0.873,0.868,0.916,5177,1454,1.2723,1.2334,1.2077,1,1.7155,1.6432,0.6897,1.6909,1.6851,0.6846,635.6,191.1,16.82,25
1012,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.803,1.138,288,0.958,0.688,1.007,0.921,0.925,5847,964,1.7942,1.752,1.6515,1,1.489,1.7343,1.3157,1.7935,2.1238,1.3488,NA,NA,NA,23
1013,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.916,0.653,656,1.015,0.7,0.734,0.795,0.635,8437,1336,1.1386,1.2428,1.1614,1,1.2478,1.2515,0.532,1.2377,1.2745,0.491,700.9,288.5,25.91,24
1014,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.979,0.812,572,0.76,0.673,0.74,0.811,0.753,6857,1650,1.0982,1.0396,1.0898,0,0.6231,1.088,0.5852,0.9943,0.9302,0.5737,553,138.6,12.57,25
1015,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.664,0.653,445,0.694,0.66,0.593,0.739,0.666,6284,135,1.9741,1.6125,1.7395,0,1.0132,1.3469,1.5618,1.4051,1.2458,1.5942,1700,170,17.12,30
1016,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.723,0.757,780,0.755,0.696,0.67,0.762,0.7,8634,229,1.6855,1.3723,1.6026,1,1.8172,1.5539,1.1663,1.5172,1.6032,1.162,862,403.5,38.18,30
1017,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.872,0.681,946,1.014,0.651,0.698,0.724,0.741,7787,2450,1.3524,1.343,1.3027,1,1.1856,1.6412,0.8479,1.5466,1.5842,0.8716,785.8,358.9,38.22,26
1018,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.838,0.917,768,0.979,0.835,0.903,0.793,0.745,6828,1039,1.0741,1.5896,1.4505,1,1.0487,1.6677,0.882,1.5266,1.6223,0.9303,NA,NA,NA,20
1019,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.953,0.66,739,0.76,0.595,0.746,0.763,0.717,5434,2488,1.4175,1.3984,1.3283,0,1.0357,1.3771,0.9434,1.4739,1.4214,1.0338,1283,133.3,10.77,26
1020,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.759,0.7,1052,0.599,0.643,0.699,0.788,0.708,7028,1456,1.3801,1.3893,1.4994,1,1.2356,1.6408,0.8219,1.7546,1.8405,0.8076,255.5,145.9,14.76,26
1021,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.898,0.816,825,0.901,0.82,0.725,0.8,0.771,7531,2089,1.4934,1.6933,1.5222,1,1.8782,2.3306,1.0377,2.0713,2.2502,1.038,453.7,295,30.02,21
1022,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.741,0.629,712,0.863,0.722,0.743,0.774,0.676,5266,609,1.1305,0.9363,1.1919,1,1.2998,1.3911,0.7622,1.1845,1.3199,0.7661,542.4,739.3,74.14,26
1023,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.851,0.675,750,0.665,0.65,0.648,0.665,0.764,5007,1268,1.3853,1.4838,1.4613,1,1.383,1.5942,0.9899,1.609,1.8147,1.0197,551.8,445.4,40.94,25
1024,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.039,0.67,588,0.851,0.673,0.665,0.79,0.866,7448,1439,1.4616,1.5214,1.477,1,1.2509,1.4988,1.0526,1.3871,1.3937,1.0716,NA,NA,NA,27
1025,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.87,0.895,774,0.819,0.7,0.897,0.977,0.716,5533,2555,1.0416,1.1158,0.9652,0,0.5771,1.157,0.8338,1.0613,1.0713,0.8601,1700,851.6,77.85,23
1026,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.916,0.693,795,0.799,0.836,0.631,0.755,0.81,6729,1202,1.2785,1.4227,1.3514,1,1.5457,2.1294,0.6929,1.6552,1.7769,0.7716,489.7,203.8,19.45,26
1027,19,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.728,0.669,785,0.839,0.61,0.668,0.783,0.629,6476,602,1.2351,1.2475,1.144,1,1.0002,1.2305,0.7679,1.1822,1.1574,0.8158,NA,NA,NA,19
1028,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.06,0.732,666,0.918,0.817,0.742,0.796,0.695,6723,1100,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,25
1029,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.688,0.676,722,0.649,0.745,0.75,0.846,0.829,6673,290,1.7498,1.375,1.5411,0,1.1587,1.4206,1.1401,1.2752,1.2694,1.1016,1700,193.9,16.84,25
1030,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.678,0.722,745,0.927,0.64,0.657,0.702,0.778,7492,1039,1.432,1.2165,1.4439,0,0.8871,1.2639,0.8859,1.1406,1.2169,0.8833,1035,130.6,10.81,30
1031,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.804,0.663,793,0.741,0.721,0.753,0.795,0.791,7736,343,1.4073,1.0576,1.3667,0,0.9144,1.1824,0.7811,1.1743,1.1824,0.8496,1700,259.7,21.78,29
1032,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.834,0.823,852,0.554,0.786,0.75,0.84,0.761,7242,629,0.9265,0.7597,0.894,0,0.6123,0.8311,0.5709,0.76,0.8026,0.5279,1595,185.5,15.6,30
1033,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.832,0.676,1018,1.069,0.67,0.723,0.719,0.752,7051,911,1.2975,1.2789,1.5412,0,1.2438,1.3545,0.9065,1.2398,1.2856,0.9409,1002,197.9,15.92,28
1034,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.999,0.709,891,0.922,0.753,0.73,0.723,0.708,6617,643,1.2422,1.4046,1.3403,1,1.2619,1.6123,0.6548,1.5306,1.7177,0.7042,639.1,424.6,41.32,25
1035,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.625,0.694,774,1.085,0.669,0.607,0.855,0.774,6187,415,1.5759,1.4087,1.5334,1,1.3414,1.6223,1.0191,1.6648,1.6957,0.8733,439.6,244.2,24.97,22
1036,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.58,0.734,676,0.701,0.757,0.877,1.035,0.807,9460,582,1.319,1.1326,1.2699,0,1.0219,1.3149,0.8241,1.1829,1.1684,0.7444,1551,248.3,24.08,29
1037,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.753,0.796,657,0.878,0.665,0.785,0.746,0.929,6962,471,1.3091,1.1145,1.3474,0,1.0169,1.1981,0.906,1.0699,1.1471,0.9379,1700,246.2,21.39,30
1038,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.905,0.702,991,0.907,0.779,0.676,0.86,0.782,7712,1039,1.2837,1.2771,1.3093,1,1.2553,1.5708,0.6833,1.4056,1.4796,0.6682,382.5,319.1,34.29,24
1039,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.882,0.634,730,1.015,0.703,0.646,0.744,0.828,6690,758,1.4121,1.3235,1.4358,1,1.2595,1.5673,0.7978,1.4503,1.6444,0.8356,613.7,254.9,23.73,28
1040,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.077,0.665,985,0.851,0.597,0.621,0.704,0.632,5978,309,1.7743,1.5309,1.7978,0,0.741,1.5243,1.0771,1.4089,1.5098,1.0758,1098,199.1,16.2,27
1041,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.903,0.801,713,0.733,0.689,0.736,0.76,0.684,6402,38,1.7543,1.173,1.3986,0,0.8955,1.2172,1.185,1.0778,1.1764,1.2005,1700,280.2,25.9,28
1042,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.677,0.62,1091,0.666,0.648,0.566,0.631,0.668,7133,775,1.4107,1.2067,1.3347,0,0.7511,1.1161,0.7204,1.194,1.1271,0.7229,1536,146.6,12.93,30
1043,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.637,0.644,796,0.615,0.684,0.574,0.766,0.791,7540,333,1.6485,1.3611,1.3521,1,1.134,1.4632,1.1584,1.3974,1.3425,1.1325,1406,270.8,24.23,29
1044,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.783,0.668,943,0.955,0.683,0.66,0.655,0.65,6228,2896,1.1713,1.4179,1.0832,1,1.4739,1.7764,0.7011,1.558,1.7411,0.7179,845.1,436.4,45.5,20
1045,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.951,0.888,596,0.807,0.824,0.926,0.864,0.748,6479,1476,1.1299,1.2544,1.2581,1,1.3379,1.6605,0.6756,1.3371,1.4895,0.7179,775.7,232.8,19.58,27
1046,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.816,0.819,625,0.763,0.623,0.764,0.73,0.674,6369,151,1.3795,0.9997,1.2593,0,0.9559,1.2349,0.9282,1.0559,1.1707,1.0435,1700,176.5,14,25
1047,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.772,0.64,754,0.89,0.715,0.573,0.67,0.62,5561,1611,1.5066,1.5772,1.4793,1,1.704,1.9526,0.9721,1.8335,1.8435,1.0076,654.9,290.6,30.42,25
1048,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.733,0.625,870,0.666,0.653,0.632,0.659,0.689,7351,183,1.7019,1.3623,1.6912,0,0.8669,1.3308,1.0323,1.353,1.2578,1.0055,1700,210.8,17.65,30
1049,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.781,0.848,745,0.749,0.723,0.787,0.824,0.866,6496,293,1.0593,0.8659,1.2597,1,0.8216,1.126,0.7458,0.8967,0.9571,0.7897,1210,150.7,12.16,30
1050,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.741,0.91,648,1.035,0.692,0.766,0.843,0.848,5164,976,1.4781,1.353,1.3231,1,1.5213,1.5635,0.865,1.5611,1.5829,0.8392,910.3,752.7,74.52,23
1051,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.89,0.65,652,0.813,0.619,0.707,0.859,0.73,7043,749,1.371,1.5141,1.3338,1,1.556,1.2688,1.0362,1.4078,1.4399,0.9958,579.9,267.1,25.56,26
1052,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.827,0.656,887,0.817,0.79,0.738,0.724,0.766,7058,425,1.4961,1.2551,1.4687,0,0.9903,1.0312,0.9026,1.1631,1.2663,0.9489,1531,155,13.06,30
1053,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.885,0.605,726,0.859,0.577,0.583,0.741,0.663,5912,813,1.4192,1.4911,1.4644,1,1.3253,1.6104,1.2669,1.5134,1.7003,1.3742,1300,512.3,53.32,26
1054,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.832,0.587,110,0.844,0.733,0.646,0.677,0.74,5821,1675,1.4336,1.0593,1.3342,0,1.1781,1.3402,0.664,1.3404,1.5175,0.6643,1700,340.9,30.81,26
1055,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.808,0.692,721,0.719,0.604,0.638,0.631,0.659,6829,655,1.5792,1.3011,1.514,0,0.9312,1.3722,1.0027,1.2688,1.2817,0.9355,1518,168.3,14.06,29
1056,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.886,0.676,736,1.058,0.703,0.666,0.784,0.726,6341,635,1.6329,1.1265,1.5105,0,1.0683,1.259,0.8308,1.2448,1.2011,0.7598,NA,NA,NA,30
1057,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.958,0.764,814,0.99,0.739,0.752,0.794,0.75,7477,886,1.492,1.4968,1.5247,1,1.8878,2.0911,0.7017,1.6592,1.7277,0.6926,469.2,230.4,21.87,29
1058,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.741,0.749,786,0.832,0.772,0.676,0.769,0.743,6073,462,1.3047,1.1971,1.1968,0,0.9022,1.1574,0.7703,1.1586,1.1592,0.8387,1687,158.8,13.47,29
1059,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.927,0.595,956,0.899,0.686,0.64,0.722,0.754,6806,756,1.2289,1.1226,1.2725,0,0.7527,1.1427,0.7348,1.1829,1.1244,0.7137,NA,NA,NA,28
1060,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.002,0.863,660,1.028,0.803,0.808,0.91,0.881,6577,466,2.1098,1.7429,1.6109,0,0.9996,1.3517,1.6607,1.4593,1.4027,1.593,NA,NA,NA,29
1061,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.886,0.717,599,1.079,0.773,0.776,0.909,0.763,5832,589,1.3688,1.3263,1.4531,1,1.0756,1.3813,1.0959,1.3433,1.4454,1.0574,746.8,174.8,16.13,28
1062,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.875,0.637,758,0.958,0.677,0.706,0.724,0.588,4776,1265,1.0863,1.1131,1.2476,0,0.8685,1.2647,0.6196,1.1054,1.0776,0.7003,NA,NA,NA,29
1063,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.493,0.71,848,0.636,0.714,0.676,0.716,0.81,6262,147,1.5408,1.3907,1.5523,0,0.7684,1.2955,1.2032,1.1541,1.2009,1.2915,1700,203.9,18.37,25
1064,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.988,0.639,765,0.778,0.71,0.579,0.728,0.547,5051,508,1.5552,1.2325,1.313,1,0.957,1.3406,1.1155,1.1768,1.2132,1.1536,924.7,106.7,9.96,29
1065,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.903,0.745,818,0.927,0.734,0.621,0.696,0.72,7719,340,1.3637,1.2806,1.504,0,0.9028,1.0966,0.939,1.2208,1.1718,0.9557,1700,213.9,18.57,28
1066,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.781,0.668,790,0.897,0.702,0.743,0.808,0.803,6582,699,1.3716,1.1953,1.3333,1,1.2024,1.4375,0.76,1.2201,1.2955,0.7369,849.9,322.4,30.29,30
1067,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.852,0.776,730,0.798,0.763,0.633,0.762,0.638,6445,451,1.5874,1.5568,1.4387,1,1.5969,1.4963,1.1487,1.5193,1.6362,1.1411,NA,NA,NA,25
1068,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.757,0.658,746,0.604,0.69,0.674,0.757,0.775,7321,244,1.7219,1.3579,1.4575,0,0.9747,1.2412,1.0836,1.2126,1.143,1.0002,1700,263.1,26.23,30
1069,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.755,0.6,644,0.565,0.658,0.625,0.743,0.616,6626,4257,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,23
1070,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.634,0.816,793,0.824,0.71,0.778,0.897,0.719,7486,202,1.3752,1.2927,1.4372,0,0.909,1.2279,1.112,1.1898,1.1776,1.0177,1700,202.6,18.88,29
1071,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.92,0.643,980,0.936,0.712,0.661,0.829,0.768,7416,440,1.5312,1.3435,1.2826,1,0.7808,1.0296,0.8983,1.1848,1.2115,0.9482,1700,242,20.68,30
1072,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.929,0.671,751,0.529,0.733,0.78,0.836,0.768,7230,354,1.4404,1.1631,1.3262,0,0.8744,1.2935,0.8615,1.0982,1.1592,0.777,1159,190.6,15.71,30
1073,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.688,0.698,870,0.908,0.629,0.622,0.687,0.641,6502,253,1.8316,1.3202,1.9757,0,0.7829,1.3129,0.9027,1.3538,1.3165,0.9988,1666,175.8,15.83,28
1074,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.824,0.724,746,0.528,0.632,0.877,0.932,0.704,6970,550,1.2845,1.1973,1.2934,0,0.9284,1.1616,0.8321,1.1247,1.0987,0.873,NA,NA,NA,30
1075,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.919,0.608,793,0.909,0.574,0.599,0.661,0.701,7284,81,1.8149,1.4224,1.5015,0,0.983,1.389,1.3328,1.2833,1.296,1.2996,1506,161.4,14.96,30
1076,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.041,0.76,653,0.984,0.699,0.742,0.849,0.75,5512,481,1.174,1.0809,1.0317,0,0.8771,1.1183,0.8038,1.0478,1.0275,0.7879,1213,164.1,13.6,28
1077,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.667,0.77,495,0.873,0.762,0.714,0.84,0.78,6065,752,1.1611,1.1187,1.2117,0,0.8712,1.1297,0.7172,1.0318,1.0158,0.7387,1416,250.1,19.52,24
1078,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.878,0.625,913,0.867,0.662,0.645,0.644,0.705,6830,193,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,23
1079,23,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.881,0.77,715,0.842,0.773,0.73,0.714,0.707,5809,1518,1.324,1.847,1.3554,1,1.8761,1.9656,0.7118,1.7741,1.9385,0.7442,886.2,627.9,67.4,23
1080,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.837,0.697,627,0.804,0.655,0.789,0.793,0.746,6255,820,1.3663,1.2045,1.4168,1,0.7859,1.2869,0.9061,1.2496,1.0944,0.8926,NA,NA,NA,29
1081,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.698,0.58,876,0.82,0.666,0.581,0.762,0.68,8039,76,1.5509,1.4072,1.6036,0,1.04,1.2486,1.2066,1.2157,1.2798,1.2109,1700,258.8,22.45,30
1082,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.816,0.903,801,0.845,0.664,0.835,0.661,0.729,6227,194,1.5719,1.1874,1.107,1,1.074,1.1935,1.1013,1.0902,1.1737,1.1272,1490,292.9,26.06,30
1083,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.896,0.743,855,0.828,0.772,0.726,0.672,0.777,6892,351,1.2523,1.0611,1.3326,0,0.9318,1.1074,0.8747,1.0609,1.14,0.9407,1700,217.5,19.64,30
1084,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.841,0.741,664,0.783,0.702,0.674,0.7,0.745,6639,368,1.4299,1.1031,1.2381,0,0.807,1.1854,0.9917,1.1425,1.1582,1.0085,1596,220.9,18.57,30
1085,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.75,0.739,622,0.672,0.687,0.741,0.769,0.805,5642,700,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,28
1086,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.887,0.719,621,0.772,0.703,0.695,0.798,0.787,6011,1184,1.5319,1.4483,1.4425,0,1.0158,1.5759,1.3114,1.3623,1.3947,1.3384,1700,241.7,20.32,30
1087,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.93,0.708,827,0.73,0.683,0.693,0.895,0.699,6726,107,1.1143,1.0369,1.1918,1,1.0878,1.124,0.7913,1.1151,1.1835,0.745,867,215.8,18.08,29
1088,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.916,0.815,538,0.821,0.691,0.795,0.856,0.729,5427,563,1.5331,1.3067,1.345,1,1.1921,1.2894,0.9708,1.3175,1.3899,1.0815,1700,366.3,33.07,29
1089,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.848,0.735,886,0.662,0.601,0.672,0.724,0.658,7058,133,1.2152,0.9563,1.2637,1,0.7445,1.016,0.7939,0.9526,0.9882,0.818,1623,236.5,20.96,27
1090,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.826,0.737,892,0.643,0.662,0.641,0.793,0.811,6034,372,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
1091,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.77,0.685,591,0.828,0.764,0.73,0.712,0.795,6728,655,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,24
1092,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.772,0.7,690,0.802,0.605,0.705,0.745,0.671,5501,728,1.512,1.7003,1.5624,1,1.9904,1.7284,1.1452,1.8846,1.9696,1.2335,NA,NA,NA,26
1093,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.672,0.669,860,0.768,0.708,0.623,0.66,0.805,6802,414,1.8972,1.3669,1.4882,1,1.0687,1.3494,1.1557,1.4223,1.445,1.1619,595.7,478.9,51,30
1094,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.878,0.801,687,0.857,0.728,0.786,0.857,0.793,6406,705,1.4873,1.4616,1.2745,1,1.5494,1.468,0.8457,1.4996,1.5406,0.8349,725.1,379,36.15,24
1095,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.072,0.651,889,0.872,0.72,0.602,0.685,0.732,6507,413,1.2632,0.9183,1.2055,0,0.9083,1.0947,0.7825,0.9738,1.0242,0.7932,982.5,148.9,12.43,29
1096,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.619,0.788,700,0.849,0.665,0.72,0.804,0.717,6031,399,1.4502,1.3131,1.3355,0,0.9802,1.3566,1.3044,1.2594,1.2715,1.3689,1386,119.7,11.81,28
1097,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.62,0.611,820,0.581,0.678,0.565,0.614,0.63,5888,181,1.3851,1.2632,1.3819,0,0.8828,1.1419,1.2741,1.1656,1.2289,1.3331,1700,382.9,32.99,29
1098,21,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.891,0.678,720,1.128,0.685,0.726,0.749,0.751,6085,363,1.4536,1.3947,1.5452,1,1.2733,1.4778,0.9864,1.4872,1.4664,1.007,338.9,240,21.94,21
1099,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.823,0.795,429,0.957,0.813,0.777,0.97,0.885,6271,1638,1.281,1.1501,1.4176,0,0.9995,1.4681,0.8403,1.1818,1.3131,0.8269,1213,158.8,13.52,30
1100,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.794,0.734,758,1.021,0.832,0.635,0.792,0.667,6980,552,1.653,1.4489,1.3848,1,1.1562,1.3446,1.1354,1.2632,1.3971,1.1955,833.6,145,12.79,30
1101,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.804,0.734,939,0.68,0.749,0.749,0.795,0.863,6232,211,1.7295,1.4802,1.6042,1,1.8052,1.9475,1.0204,1.6852,2.0376,0.9702,467.1,155.1,15.72,28
1102,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.926,0.865,699,0.807,0.691,0.872,0.975,0.847,7712,630,1.4452,1.1492,1.391,0,0.7152,1.1504,0.8096,1.2044,1.1129,0.8184,1112,111.3,9.63,30
1103,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.942,0.701,801,0.562,0.778,0.765,0.954,0.917,7736,197,1.6969,1.4133,1.9557,1,1.5619,1.6701,1.106,1.5188,1.7686,1.2066,545.3,214.3,21.4,30
1104,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.897,0.721,611,0.982,0.629,0.567,0.69,0.722,6449,324,1.8801,1.5119,1.7071,0,1.1563,1.6175,1.1449,1.4598,1.4841,1.2516,1260,208.7,18.18,30
1105,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.904,0.701,590,0.726,0.672,0.673,0.804,0.744,6384,871,1.4467,1.4013,1.3494,1,1.3519,1.7217,1.0458,1.4078,1.4405,1.101,959.5,319.9,32.55,29
1106,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.967,0.574,632,0.857,0.609,0.621,0.666,0.804,5021,867,1.4736,1.3886,1.2995,1,1.459,1.7021,1.0402,1.577,1.7643,0.99,578,440.2,39.92,20
1107,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.879,0.632,636,0.922,0.673,0.567,0.632,0.735,5613,2313,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,22
1108,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.98,0.698,823,0.943,0.692,0.612,0.659,0.763,6534,639,1.5176,1.0411,1.4308,0,0.7665,1.1823,0.9049,1.1035,1.2746,0.8215,1343,204.9,18.85,28
1109,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.015,0.723,663,0.79,0.673,0.669,0.863,0.767,7729,2120,1.3947,1.3434,1.1723,0,0.9249,1.4483,1.004,1.3592,1.5007,1.0583,1700,316.5,24.71,26
1110,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.696,0.867,800,1.147,0.699,0.879,0.972,0.85,7780,1379,1.6585,1.4446,1.5885,0,1.0092,1.5544,0.8975,1.4964,1.3816,0.9265,1139,218.1,18.18,29
1111,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.84,0.67,672,0.916,0.735,0.659,0.829,0.769,7718,1649,1.2115,1.3013,1.197,1,1.1324,1.2598,0.794,1.2212,1.327,0.7833,675.3,380.5,34.47,20
1112,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.827,0.865,775,0.933,0.815,0.792,0.941,0.783,7575,772,1.6128,1.6167,1.6711,1,1.3794,1.3789,0.8837,1.4901,1.6647,0.852,NA,NA,NA,29
1113,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.822,0.731,928,0.948,0.699,0.671,0.695,0.626,5510,278,1.2079,1.1367,1.1158,1,0.8601,1.1228,1.1624,1.025,1.0762,1.1899,1700,298.3,25.87,28
1114,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.877,0.847,1055,0.893,0.659,0.688,0.879,0.746,5975,161,1.3418,1.0364,1.2578,0,0.9083,1.1052,0.8019,1.0719,1.161,0.8101,1269,176.4,14.56,30
1115,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.637,0.778,650,0.824,0.753,0.858,0.954,0.87,6482,566,1.2177,1.0953,1.2635,0,0.8009,0.924,0.8141,0.9969,0.9752,0.8672,1700,466.7,29.58,27
1116,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.805,0.749,930,0.998,0.668,0.813,0.77,0.628,7656,779,1.6566,1.4779,1.3218,0,0.9422,1.3768,1.4453,1.4284,1.2962,1.4484,1145,343.3,28.83,24
1117,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.894,0.744,803,0.74,0.597,0.674,0.726,0.66,7380,871,1.4386,1.3109,1.3576,1,1.1549,1.3672,1.1864,1.2658,1.2866,1.2712,1700,244.1,22.25,29
1118,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.796,0.704,619,0.748,0.68,0.691,0.781,0.641,6546,2224,1.0865,1.1589,0.9471,1,1.0875,1.2955,0.6773,1.2309,1.1678,0.6313,890.7,276.1,26.56,25
1119,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.713,0.683,931,0.509,0.659,0.638,0.709,0.828,6511,418,1.2665,1.1944,1.2385,1,0.9429,1.2587,0.838,1.2771,1.3942,0.7843,648.3,542.5,59.86,30
1120,27,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.801,0.752,634,0.99,0.698,0.79,0.787,0.772,6576,288,1.5464,1.3388,1.4997,0,0.9048,1.2674,1.0152,1.1649,1.1614,0.9768,1408,216.9,19.78,27
1121,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.653,0.683,754,0.641,0.701,0.705,0.757,0.769,5809,912,1.4426,1.3886,1.5314,1,1.853,1.7098,0.7524,1.5734,1.8099,0.7903,1006,253,22.84,29
1122,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.511,0.922,878,0.63,0.881,0.751,0.785,0.729,5095,1911,1.3319,1.5575,1.2034,1,1.8032,1.9578,1.1404,1.6892,1.8863,1.1177,647.1,320.7,32.86,26
1123,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.106,0.699,645,1.037,0.631,0.739,0.817,0.727,5717,1867,1.1596,1.0554,1.1718,1,1.3732,1.4524,0.5624,1.1423,1.52,0.552,391.2,113.4,10.29,29
1124,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.805,0.714,811,0.852,0.594,0.631,0.796,0.739,5820,373,1.6588,1.1836,1.5057,0,0.8621,1.2841,0.8643,1.1501,1.1857,0.8233,1234,189.4,15.61,28
1125,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.945,0.695,807,0.802,0.591,0.759,0.839,0.74,7238,663,1.3558,1.1933,1.188,1,1.0459,1.3334,0.8659,1.2048,1.2654,0.9238,1141,427.3,40.99,28
1126,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.857,0.825,594,0.84,0.694,0.839,0.818,0.777,7657,997,1.7371,1.7162,1.6488,1,1.3851,1.8567,1.0147,1.7864,1.809,1.0478,951.8,356.5,38.08,29
1127,20,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.824,0.65,579,0.923,0.647,0.64,0.72,0.716,5930,320,1.6744,1.3403,1.3669,0,0.8666,1.4643,1.4065,1.2724,1.2507,1.3152,NA,NA,NA,20
1128,22,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.894,0.75,615,0.712,0.736,0.629,0.625,0.784,5800,1652,1.266,1.0865,1.0609,0,0.6638,1.082,0.6735,1.0676,0.9848,0.6233,1033,343.7,26.32,22
1129,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.845,0.744,668,0.857,0.816,0.695,0.798,0.799,7715,260,1.6615,1.4623,1.3535,0,0.8698,1.249,1.2718,1.1197,1.0913,1.1215,1306,302.5,27.06,29
1130,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.934,0.864,720,0.966,0.743,0.79,0.839,0.815,5868,912,1.748,1.3334,1.3633,0,0.9335,1.3175,1.1843,1.3013,1.3518,1.1676,1528,162.2,14.2,30
1131,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.673,0.604,777,0.963,0.554,0.614,0.647,0.546,6835,219,1.6486,1.3619,1.7077,0,0.9279,1.3655,1.2057,1.3737,1.4235,1.2292,1681,161.1,14.63,30
1132,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.996,0.661,559,0.995,0.731,0.575,0.761,0.778,4702,1132,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
1133,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.824,0.706,761,0.827,0.723,0.69,0.811,0.795,6998,453,1.5768,1.2301,1.5634,0,0.8498,1.2419,0.903,1.2429,1.229,0.9202,810.6,131.2,10.74,30
1134,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.779,0.723,696,0.725,0.82,0.701,0.744,0.732,5648,327,1.4669,1.4493,1.3869,0,0.9521,1.3503,1.1422,1.4293,1.3969,1.2128,NA,NA,NA,29
1135,26,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.784,0.737,724,1.147,0.655,0.728,0.848,0.736,5768,437,1.3183,1.2919,1.3916,1,1.3517,1.5966,0.7826,1.4596,1.5429,0.7895,787.1,708,70.45,26
1136,25,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.777,0.637,1025,0.864,0.65,0.587,0.702,0.689,6436,1957,1.2374,1.1202,0.9914,1,1.5716,1.5662,0.6611,1.4181,1.4939,0.6489,474.9,238,27.87,25
1137,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.882,0.591,832,0.94,0.599,0.526,0.678,0.686,7150,555,1.3707,1.2886,1.2497,1,0.763,1.1355,1.0603,1.1001,1.1389,0.9832,1700,196.4,18.55,30
1138,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.652,0.705,837,0.654,0.788,0.703,0.785,0.774,6409,345,1.2122,1.3052,1.2368,1,1.4208,1.5704,1.0787,1.343,1.5022,0.9915,923.3,393.8,36.38,30
1139,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.908,0.715,650,0.799,0.703,0.742,1.019,0.74,5396,454,1.519,1.3361,1.4897,1,1.1848,1.5476,1.124,1.3698,1.5483,1.1533,945.8,299.7,29.42,29
1140,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.202,0.619,850,1.121,0.739,0.574,0.681,0.63,7012,564,1.7913,1.2561,1.2608,0,1.124,1.2838,1.0605,1.0732,1.1922,1.1132,1353,208.2,17.12,28
1141,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.705,0.67,772,0.874,0.642,0.64,0.681,0.698,5911,147,1.806,1.4838,1.6312,1,1.5881,1.738,1.1482,1.6725,1.7717,1.1226,568.5,196.4,19.03,30
1142,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.87,0.692,824,0.762,0.736,0.684,0.744,0.69,6236,324,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,29
1143,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.001,0.765,830,0.983,0.648,0.575,0.774,0.68,6977,912,1.4682,1.4679,1.4965,1,1.6931,2.0445,0.8289,1.5638,1.8618,0.7617,659.3,539.3,58.84,30
1144,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.991,0.777,699,0.967,0.755,0.795,0.906,0.836,7058,738,1.1496,0.9954,1.1265,1,1.3042,1.1851,0.6376,1.1446,1.3178,0.6414,466.1,247.1,24.78,30
1145,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.869,0.856,753,0.523,0.72,0.736,0.759,0.731,6976,291,1.7448,1.3353,1.6172,0,0.9108,1.2151,1.0496,1.2869,1.2087,0.9786,1700,279.9,24.28,28
1146,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.672,0.748,505,0.615,0.603,0.704,0.805,0.735,6305,112,1.7795,1.6208,1.5,1,1.1881,1.4147,1.5885,1.3636,1.4343,1.5171,1086,360.1,31.2,28
1147,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.639,0.692,799,0.857,0.669,0.547,0.676,0.694,7608,544,1.1776,1.0276,1.0749,1,0.7519,1.063,0.8268,1.0301,1.0821,0.9373,590.4,108.2,10.55,29
1148,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.649,0.677,788,0.729,0.671,0.666,0.69,0.745,8431,548,1.3623,1.1269,1.4612,0,0.7081,1.1369,0.7061,1.0823,1.0745,0.7273,1700,314.6,28.56,30
1149,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.022,0.725,644,0.71,0.722,0.753,0.817,0.743,5872,297,1.9238,1.5698,1.6653,1,1.3332,1.7954,1.3196,1.4273,1.7306,1.3529,1700,305,25.05,28
1150,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.819,0.798,672,0.945,0.686,0.765,0.836,0.79,6042,1258,1.2858,1.2828,1.3104,1,1.0357,1.2849,0.7618,1.2351,1.3685,0.7607,NA,NA,NA,30
1151,24,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.88,0.815,791,0.987,0.64,0.767,0.786,0.72,8659,1007,1.4285,1.465,1.4345,1,1.5056,1.5218,0.7675,1.6063,1.6806,0.7359,832.7,490.4,53.18,24
1152,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.867,0.714,836,0.774,0.67,0.673,0.847,0.745,6880,220,1.6604,1.5236,1.5959,1,2.0331,1.8894,1.137,1.7608,1.9528,1.1919,760.1,341.2,36.21,28
1153,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.753,0.763,867,0.613,0.737,0.715,0.892,0.823,7361,608,1.5507,1.2949,1.5028,1,1.2471,1.5556,1.002,1.4488,1.5492,0.9268,1336,347.8,31.48,29
1154,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.94,0.676,833,0.772,0.619,0.655,0.807,0.615,6280,156,1.6005,1.2585,1.4553,0,0.9305,1.3521,0.9768,1.313,1.2542,0.9345,992.8,170.4,16.66,30
1155,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.748,0.648,832,0.506,0.716,0.631,0.742,0.653,7033,403,1.2692,1.077,1.2194,0,0.8088,1.138,0.8222,1.0433,1.1129,0.8655,731.8,101.2,10.08,30
1156,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.858,0.697,605,0.727,0.626,0.718,0.726,0.701,7032,670,1.2849,1.2349,1.4682,1,1.0392,1.5128,0.8241,1.4204,1.4805,0.8384,558.9,170.7,15.63,29
1157,28,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.839,0.639,926,0.618,0.602,0.596,0.68,0.697,5570,154,1.5933,1.2783,1.3825,1,1.2147,1.4411,1.0787,1.4136,1.4548,1.0231,600.5,226,19.88,28
1158,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.885,0.644,830,1.011,0.658,0.633,0.801,0.804,6430,2602,1.1175,1.3417,1.0559,0,0.804,1.4006,0.6171,1.154,1.1953,0.6076,982.1,135.9,11.87,30
1159,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.975,0.689,844,0.845,0.628,0.664,0.794,0.67,6621,499,1.6679,1.4022,1.7,1,1.2545,1.6593,1.1394,1.4463,1.5403,1.214,1700,268.4,26.11,29
1160,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.817,0.744,804,0.908,0.785,0.74,0.87,0.809,6456,1618,1.196,1.1364,1.1675,0,0.9843,1.2446,0.7841,1.1003,1.1413,0.8681,1700,300.1,26.59,30
1161,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.845,0.641,982,0.8,0.625,0.646,0.689,0.674,7567,198,1.7176,1.3516,1.714,1,1.4858,1.9455,1.3416,1.6699,1.8258,1.2309,1462,173.1,15.23,29
1162,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.727,0.661,673,0.728,0.647,0.575,0.653,0.705,6890,356,1.436,1.6422,1.4966,1,1.255,1.6638,1.3942,1.6828,1.7698,1.4393,899.4,501.3,53.3,29
1163,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.722,0.656,713,0.676,0.719,0.708,0.771,0.669,6331,468,1.6122,1.1878,1.4927,1,1.2802,1.4173,1.0853,1.4453,1.4984,1.1227,928.3,375.7,36.39,30
1164,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.901,0.674,625,0.678,0.575,0.587,0.697,0.821,7254,852,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,30
1165,30,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.766,0.626,611,0.849,0.638,0.661,0.739,0.709,7671,502,1.3354,1.2207,1.2688,1,1.0117,1.1953,0.9171,1.2011,1.2877,0.9007,NA,NA,NA,30
1166,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.997,0.776,725,0.65,0.682,0.857,0.818,0.8,5766,2267,1.2724,1.1943,1.3566,1,1.1893,1.7008,0.6058,1.4316,1.6248,0.6528,416.8,88.69,8.53,29
1167,29,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.887,0.593,1018,0.873,0.641,0.532,0.651,0.653,9193,169,1.5508,1.3763,1.5527,1,1.0714,1.4302,1.1858,1.3522,1.351,1.2343,1460,224.9,20.9,29


==> Supplementary/Internet_Loan.csv <==
,income,cst_crd_num,cst_crd_bank_num,Bhvr_Trs_Lstn_Num_Avg_6,Bhvr_Trs_Lstn_Amt_Max_6,Bhvr_Trs_Lstn_Num_Max_6,max_1_amt,avg_1_max,avg_trstime,max_tratimes,plansum,avgtotalsum,avgpaysum,avglenth,avgcalltime,monthly_consume,bank_cnt,normal_card,longest_card,cnt_house_loan,amt_other_loan,max_other_loan_amt,accepttime,infrauddatabase,l1m_not_good,minscore,pattern
1,25580.64516,3,3,18.16666667,30851,40,4030000,1430232.833,38,88,53600,18052.25,3864.5,10034,77,5250,3,12,672,0,3000,3000,2,0,0,5,1
2,155642.8571,3,3,11.33333333,357089,25,4990000,2550833.333,38.16666667,61,21000,3419.5,3419.5,3440.571429,53.57142857,79455.55556,8,17,2654,0,577000,500000,3,0,0,0,1
3,1333.333333,2,2,7.222222222,3170,15,937100,634595.5,47,55,67800,7600.818182,0,16722.72727,218.1818182,1000,3,3,467,0,0,0,1,0,0,5,1
4,15000,1,1,11.5,5878,22,1050000,516050,11,21,42000,11386.25,0,25480.375,192,1200,1,2,239,0,0,0,0,0,0,25,1
5,61889.24473,5,4,10.66666667,105892,39,2834560,1709810,86.75,107,3000,7910,0,6389,20,26049.45556,6,14,1720,0,56000,56000,3,0,0,5,1
6,62687.5,2,2,14.75,21402,28,1040600,605507,121.3333333,200,13800,6081.666667,6081.666667,931.3333333,9.333333333,18430,4,11,1563,0,0,0,2,9,3,0,1
7,5000,3,2,7.4375,13995,18,591200,301715,18.66666667,27,15800,15860,0,9409,200,7800,5,8,1478,0,192509,50000,3,0,0,0,1
8,34463.51905,6,6,6.888888889,59997,25,2200000,2200000,42,42,17600,12338.5,12338.5,2924.5,30,19234.91278,8,18,1201,0,6000,6000,2,0,1,5,1
9,15000,3,3,17.75,34077,39,3017703,855138.1667,120.6666667,187,0,12239,12239,28119.66667,333,9630.555556,4,12,431,1,110000,60000,0,0,2,25,1
10,25194.44444,3,3,8.117647059,32117,36,2352000,994500,69.66666667,91,20244,7184.666667,7184.666667,16319.33333,138,7850,3,6,1841,1,8000,8000,3,0,0,5,1
11,33000,1,1,21.5,27166,42,2192536,1353210.167,42.33333333,60,105000,15765.71429,0,21634.71429,119.1428571,16116.66667,8,19,2789,0,36000,30000,2,0,2,5,1
12,27241.93548,12,5,5.272727273,49564,20,552960,132865.3333,35.86666667,72,819,7696,7054,1096,21,8500,2,7,222,0,0,0,4,0,0,0,1
13,8000,2,1,33.57142857,16016,56,1041600,753050,49.66666667,72,103600,26577.57143,26577.57143,5049.142857,50,3450,2,6,753,1,21049,18000,0,0,0,25,1
14,2000,1,1,7.25,1097,9,152200,118880,26.8,45,0,15606.25,10606.25,12146.125,155.625,350,1,1,1054,0,0,0,1,0,0,0,1
15,7307.692308,2,1,5.25,10009,23,379180,95910.3,27.1,49,5000,9526.6,0,41252.8,485.2,1700,2,4,1613,0,0,0,0,0,2,55,1
16,10839.28571,7,3,7.21875,62440,21,1529975,902148,52,101,0,8120.625,0,11234.25,125,3850,4,12,778,0,0,0,0,0,1,30,1
17,27666.66667,2,2,20.08333333,8032,43,519800,423578.5,51.66666667,66,79943,15594.14286,14594.14286,27433.57143,182.4285714,13891.66667,8,18,573,0,23699,10000,7,0,1,5,1
18,6000,3,1,37.77777778,10468,53,2000800,784300,69.66666667,127,83710,50682.4,50682.4,2826.6,20,600,2,6,393,1,2529800,600000,1,0,5,10,1
19,42083.33333,4,3,8.5,65094,27,590760,475900,197.8333333,347,0,32670,0,27960,100,3000,2,7,444,1,0,0,1,0,0,5,1
20,6834.939333,7,2,12.76470588,19764,64,672350,328110.5,37.16666667,62,114638,12978.91667,12978.91667,28625,220.5833333,41900,7,15,1548,0,300000,300000,2,0,0,5,1
21,10000,1,1,3.833333333,10481,10,900000,359360,8.2,19,59400,8357.1,332.4,5353.7,95.5,3500,4,9,721,0,0,0,3,0,0,0,1
22,21444.44444,2,1,10.11111111,19257,21,250000,117153.3333,42.5,72,77100,24308.66667,24308.66667,65854.33333,597.3333333,25761.11111,9,22,1800,0,190000,150000,1,0,0,15,1
23,57215.25424,11,4,8.136363636,70020,26,5001920,2849131,65.76666667,125,134400,20607.5,20607.5,4472.25,58.25,30411.11111,7,29,2050,1,199000,99000,1,0,0,15,1
24,12696.9697,3,2,5.888888889,25699,14,2712900,2083359.833,37.08333333,53,40000,13750,0,9843.333333,100,17200,8,24,1334,0,9000,9000,0,0,0,30,1
25,16250,2,2,14.7,36423,31,2621100,1155111.5,86.43333333,125,38400,10216,0,7528.833333,111.8333333,13513.53333,7,15,1340,0,85526,36000,0,1,0,50,1
26,500,1,1,8.5,24082,11,500000,105366.5,10.33333333,17,2940,4038.75,0,1777,9,5300,4,11,822,0,0,0,0,0,6,70,1
27,3000,1,1,19.66666667,5405,39,346400,183034.6667,28.33333333,58,39900,7962.555556,7962.555556,20751.66667,40.44444444,300,1,3,267,0,0,0,3,0,1,5,1
28,31000,1,1,35.66666667,20463,73,600000,260854,14.6,19,0,0,0,12335,115.2,3800,3,8,627,2,9500,9500,0,1,1,50,1
29,3000,2,1,12.25,10762,19,2130000,459066.8333,16.66666667,41,39600,45990,0,1061,20,1798.9,2,11,426,0,0,0,0,1,0,50,1
30,3000,1,1,11.5,6018,16,495004,300492.3333,36.41666667,89,62400,12247.66667,12247.66667,14381.16667,235,300,1,2,352,0,0,0,2,0,0,0,1
31,4523.076923,5,3,11.83333333,5824,37,1001030,639230,115.8333333,155,200100,21510,21510,62722.9,783.5,5648.833333,6,13,1647,0,12586,3000,0,4,0,0,1
32,3000,2,1,21.71428571,2928,58,60000,23467.36667,36.03333333,66,76800,12225,115.375,13329.875,283.5,1133.333333,2,4,318,0,30000,30000,3,0,0,0,1
33,23125,5,4,10.92,20205,58,1016900,421919.7333,64.56666667,84,0,0,0,1182,24.5,4700,4,5,280,0,0,0,0,0,4,25,1
34,48866.66667,3,3,43.1,101906,94,2593600,1127893,31.16666667,43,0,9248.4,9248.4,34273.6,310,10528.33333,7,10,834,0,18500,6000,2,0,0,5,1
35,7040.816327,4,3,25.39130435,32785,77,2008000,1401058.667,114.75,179,0,10985.5,10985.5,58756,513.75,6788.888889,4,17,631,1,41850,41850,1,0,8,5,1
36,13000,2,2,7.416666667,5941,20,1500000,596189.3333,22.83333333,27,13200,5425,0,9241.25,119.5,2400,2,4,483,0,0,0,1,0,0,5,1
37,10000,3,2,21.38461539,17626,41,182000,116820.7333,183.8,329,45500,24532.4,24532.4,8862,205,1000,1,3,738,0,0,0,2,0,9,0,1
38,1473.684211,5,2,6.684210526,2521,19,31304,20838,16.33333333,27,92966,12201.375,12201.375,28202.125,220.375,3116.666667,3,15,402,0,70000,70000,1,0,0,5,1
39,23904.76191,6,5,25.27586207,27647,73,503960,472206.5,77.5,107,71346,13430,13263.33333,16863.33333,218.5,8208.333333,6,20,909,0,6500,6500,5,0,0,0,1
40,3065.217391,4,3,16.65,9221,46,200600,98838.33333,61.83333333,136,75460,7702.222222,7702.222222,37605.81482,376.9259259,991.6666667,3,17,1423,0,5500,5500,0,0,11,55,1
41,13541.17647,2,2,17.25,12729,33,33869,14427.8,10,19,0,17254.18182,12126.90909,90642.18182,760.3636364,2700,2,2,456,0,2000,2000,1,0,0,5,1
42,13800,1,1,20.33333333,12729,33,33869,14427.8,18.4,34,0,12123.55556,7134.666667,20879.44444,197.1111111,2305,2,2,599,0,7500,5500,0,0,3,45,1
43,10000,2,1,3.375,9326,12,429400,240660,185.3333333,340,33200,42405,1405,37070,772.5,2500,3,5,160,0,0,0,0,0,1,60,1
44,22580.64516,4,3,17.43478261,15229,73,109579,86105.8,13.6,37,14600,5447,5222,6473,39.75,8144.444444,6,12,738,0,12000,10000,1,0,4,5,1
45,19097.56098,6,4,19.25806452,41548,91,650572,216241,421.3333333,692,0,0,0,63547.3,871.1,6000,5,7,604,0,0,0,1,7,2,0,1
46,19213.11475,8,6,16.71794872,58607,86,4200000,3033666.667,87.16666667,165,111300,19821.28571,19821.28571,2564.571429,7.428571429,18909.09091,10,17,811,0,110000,50000,0,0,2,50,1
47,8000,2,1,16.91666667,24442,55,1205000,553350,69.83333333,158,67200,21329.71429,18064.71429,52330.14286,358.8571429,1650,3,6,1581,0,0,0,0,0,3,50,1
48,6187.5,2,2,12.16666667,26094,23,377580,139633.3333,14.16666667,30,15600,2756.25,2756.25,3187.5,63.375,3266.666667,2,2,688,1,0,0,1,0,0,5,1
49,500,1,1,3.833333333,1210,9,110098,45820.33333,36.66666667,58,22000,9231,3280,20940.8,240.8,0,1,3,926,0,0,0,0,5,3,50,1
50,28757.57576,4,2,90.38095238,83517,252,598980,241430,23.83333333,38,15200,1995.5,1995.5,3124,30,2800,2,5,1018,0,0,0,0,0,1,70,1
51,10071.42857,6,3,23.85185185,31112,70,700000,433333.3333,217.3333333,376,72200,42378.85714,18298.85714,31835.57143,308,4777.777778,4,8,2072,0,13000,10000,0,0,1,65,1
52,17105.26316,3,3,12.79166667,12874,36,500000,210833.3333,71,92,8544,38145,38145,36318,230,58.33333333,0,0,0,0,3500,3500,0,0,2,65,1
53,31162.7907,3,3,55.72222222,44437,135,151310,46066.66667,161.7333333,282,0,30539.2,4537.8,38800.6,426.8,3800,4,10,2047,1,0,0,0,0,2,55,1
54,16500,5,3,27.77272727,28303,75,531200,302620,259.5333333,344,41273,9845.333333,9195.333333,16612,160.3333333,5500,2,9,787,0,0,0,1,4,4,15,1
55,4875,3,3,4.125,8955,9,344300,150750,13,23,13271,10662.83333,10662.83333,169781.3333,1416.833333,3200,6,8,1698,0,0,0,0,4,2,100,1
56,5000,1,1,24.83333333,7246,35,640498,485889.6667,166.3333333,204,101200,31726,0,45399.63636,436.3636364,1616.666667,2,4,4214,1,8000,7000,1,0,1,0,1
57,11390.2439,4,4,28.94736842,35143,91,519400,358078.3333,55.83333333,92,197518,22356.9,22356.9,39290.1,603.2,4256.212121,6,25,546,0,16749,5500,0,3,1,150,1
58,10000,1,1,6.5,7825,13,2000000,800015,25.16666667,34,7700,7840.666667,6833.666667,27161.66667,182,1300,3,5,830,0,12000,6000,0,0,0,27,1
59,4695.121951,5,3,22.85714286,219603,63,2000000,767666.6667,65,81,8000,3397.2,2902.6,41884.8,469,9554.666667,6,14,2962,0,19260,5003,0,0,2,50,1
60,3000,1,1,6.25,4690,13,1068400,720459.1667,73.66666667,111,150754,23393,1183,2163.933333,32.06666667,7575,3,3,733,1,5000,5000,0,0,18,50,1
61,10090.90909,3,2,17.72727273,13596,35,550000,241914.6667,105.9,212,21500,4769.833333,4769.833333,49363.16667,318,2324.916667,4,7,2819,0,6299,6299,2,0,0,0,1
62,28434.78261,5,3,24.3,36891,45,1505000,721342.6667,32.33333333,44,5600,24480,0,232,3,12425,4,14,3235,1,170000,65000,1,0,10,0,1
63,5229.268293,3,3,13.88888889,10797,48,55880,27741.66667,49.5,131,36500,10500,8450,1083,40,300,2,2,2772,0,0,0,0,0,5,45,1
64,6900,1,1,21.83333333,2128,26,990900,379832.8333,98,178,18000,6794.4,0,7529.2,163.2,1208.333333,2,4,292,0,4000,3500,0,2,2,50,1
65,10526.31579,2,2,19.83333333,7516,33,107200,53350,38.16666667,89,56486,27386.5,27386.5,13817,271.8333333,2900,3,5,2429,0,0,0,1,0,0,10,1
66,9814.814815,5,2,13,13741,40,503000,117280.2,4.5,8,96000,11856.30769,3806.846154,40814.92308,578.8461539,2300,3,14,376,0,0,0,1,0,15,0,1
67,50000,1,1,6.666666667,63757,32,4149658,2102991.333,90.66666667,196,30015,10816.66667,10816.66667,37781,309.3333333,21757.75,10,24,2582,0,39493,30000,1,0,7,10,1
68,30000,1,1,44.5,46123,74,219800,77611.83333,18.5,32,54400,14180,0,23923.75,354.25,4300,3,4,1287,0,0,0,0,0,4,75,1
69,17432.43243,4,3,22.55,17167,74,1220000,703624.8333,86.91666667,169,32900,12797.14286,0,20032.14286,300,11333.33333,3,4,481,0,500000,300000,2,0,0,0,1
70,10338.98305,5,3,10.08,16859,26,1000805,540885,51.8,66,48487,39725.25,39725.25,104467,1071.5,2200,4,14,2379,0,0,0,1,0,0,10,1
71,6000,1,1,38.2,2274,77,140000,71355,233.0666667,382,129000,16828.6,16828.6,2598.2,44.6,600,2,5,2312,0,0,0,1,0,0,0,1
72,9214.285714,3,2,4.333333333,21089,9,5003140,1475311,94.83333333,147,42566,159310.6,12224.8,22355.4,220,3577.8,5,7,492,0,0,0,1,0,0,5,1
73,10000,3,2,14.2,16837,33,290000,128158.6,36.8,63,83370,11223.25,372.5,2551.333333,43.41666667,2000,2,8,804,0,0,0,2,0,2,5,1
74,14375,3,2,25,39469,56,1524100,804266.6667,82.16666667,115,25000,32917.5,0,64352.5,620,8456.565657,2,4,231,0,140000,50000,0,0,2,30,1
75,5000,3,2,5.733333333,13734,12,501000,201000,74.8,172,107418,22300.8,0,38873.8,395,1000,2,3,197,0,0,0,1,0,0,10,1
76,1384.615385,3,2,12.13333333,7005,33,507600,236900,70.33333333,146,32600,9761.833333,9761.833333,1632.666667,26.33333333,624.2333333,2,4,579,0,6818,3500,4,0,2,0,1
77,8978.26087,5,5,9.862068966,20735,22,477854,245142.3333,39.33333333,62,56000,14645.30769,2052.230769,7696.923077,103.3846154,5677.777778,5,14,366,0,23000,13000,2,8,0,10,1
78,24285.71429,3,1,15.2,21548,50,5000000,2362533.333,43.66666667,78,31200,10911,10111,38646.25,275.25,23812.22222,9,30,1814,0,249000,160000,1,0,1,0,1
79,31000,1,1,5.833333333,27802,13,500000,241333.3333,17,39,9600,30493,26218,20083,160,11488.88889,8,13,1038,0,50000,50000,0,0,1,70,1
80,8000,2,1,25.42857143,16681,64,650900,367252.6667,49.66666667,69,0,7890.571429,6533.428571,36620.28571,494.5714286,1600,2,3,641,0,0,0,0,0,2,45,1
81,4555.555556,2,2,7.666666667,3300,20,350000,183292.5,127.5,294,0,35200.16667,35200.16667,5517.333333,79.66666667,3600,5,10,850,0,500,500,1,9,4,0,1
82,17543.47826,5,3,8.433333333,29549,32,202400,164033.3333,43,64,196500,42442,42442,12151.4,122.6,8800,8,19,889,0,0,0,1,0,1,10,1
83,105714.2857,2,2,28.16666667,63885,50,5003180,2344930.167,75.16666667,113,24100,2747205,27250,19232,280,78555.56667,6,14,3604,2,500000,200000,1,0,0,10,1
84,24444.44444,2,1,12.44444444,16240,37,200001,47408,7.8,13,20500,8904.6,8904.6,21742.8,183.2,600,1,2,118,0,0,0,9,0,0,0,1
85,13129.03226,5,4,16.7037037,49135,58,528000,519333.3333,56.66666667,63,70800,28928.93333,28208.93333,19095.33333,225.3333333,18530.55556,9,16,819,0,250500,140000,1,0,2,15,1
86,19072.22222,4,3,21.69565217,50909,51,1048000,271908.3333,10.33333333,14,7404,2700.6,0,3290.4,48.6,10544.44444,4,6,1094,0,70000,70000,1,1,1,0,1
87,4448.717949,5,4,16.125,46879,80,1824000,1062316.667,185.8333333,354,0,0,0,115228.2,1048.5,1108.333333,1,1,813,0,6500,6500,2,0,7,0,1
88,7800,2,1,21.5,1678,36,358071,143152.1667,70.16666667,139,0,54191.5,5000,1827.75,20,850,3,4,763,0,0,0,1,0,0,5,1
89,16000,2,2,2.666666667,12563,6,604600,226119.8333,37.5,47,87800,25623,25623,46410.66667,617.1666667,23455.55556,9,15,1233,0,41000,21000,1,0,0,5,1
90,12500,3,3,16.91666667,15417,49,266000,89750,115.9166667,244,5400,2251.666667,2251.666667,38996.83333,638.5,3950,5,13,520,0,0,0,0,0,1,65,1
91,36678.57143,4,3,13.61111111,23577,28,1001000,357466.6667,17.83333333,23,127716,39827.4,3818,1629.2,20,23173.88889,9,16,695,0,233860,104860,1,0,1,5,1
92,2500,2,2,6.666666667,11169,14,500000,428333.3333,51.5,67,82802,9225.285714,5247.785714,13657.5,184.2857143,7101.111111,5,16,1526,0,50000,40000,3,0,7,0,1
93,9763.636364,5,4,11.57142857,17458,40,834000,476808.0833,184.75,422,19500,5020,0,3322.875,38,16253.33333,10,27,2442,0,11500,8000,0,0,1,25,1
94,33733.33333,8,4,5.517241379,77779,20,1039600,828490,42.6,64,0,0,0,41836.33333,769,19855.6,6,12,1165,0,3211,3211,5,0,0,0,1
95,10925.92593,6,4,13.54545455,28273,37,1000600,647776.6667,20.16666667,33,42300,6536,6536,10370.66667,202.3333333,10349.2437,5,64,2144,1,0,0,1,0,0,0,1
96,17545.45455,7,3,19.54545455,47280,60,924650,681316.6667,63.66666667,88,41790,40106.5,40106.5,240422.5,1542.75,6758.333333,4,19,412,1,0,0,0,0,0,20,1
97,10123.80952,3,3,7.428571429,14940,19,500000,474700,40,52,3200,3092.5,3092.5,2676,11,5800,5,5,1408,0,0,0,1,0,5,0,1
98,500,1,1,23.33333333,23824,36,1010192,444272.8333,64,138,53200,15384.57143,8722.428571,21459.57143,257.1428571,557.5757576,1,1,102,0,31169,5901,1,0,0,10,1
99,28816.32653,10,4,21.92682927,64092,84,1935543,1326326,135.1666667,201,365200,24487.31579,19479.42105,26687.57895,468.5263158,10297.22222,4,11,804,0,34500,29000,2,0,8,10,1
100,6963.636364,3,3,11.66666667,27722,24,460161,304583.8333,26,36,9200,4780,4780,20306.5,250,36353.41515,7,13,1052,0,230000,50000,1,0,0,0,1
101,8000,1,1,8.833333333,9921,12,500000,413140,9.8,15,13620,7410,7410,1160,5,800,1,2,198,0,0,0,0,0,0,39,1
102,2666.666667,3,2,6.428571429,2910,21,270900,119620.6667,55.83333333,166,10477,21692.25,21692.25,35450.25,812.5,1500,4,6,2217,0,0,0,0,0,4,50,1
103,45666.66667,8,4,10.04,41045,35,930600,566200,51.33333333,77,81600,11167.81818,4153.272727,3820,47.18181818,10000,6,24,614,0,0,0,4,0,0,5,1
104,9500,4,2,5.133333333,19590,23,1000000,666630.6667,64,109,115800,38966.66667,0,7744.666667,92.66666667,4900,6,8,324,0,0,0,2,0,0,0,1
105,13625,3,3,11.11111111,25479,79,3255263,1326488.5,89.46666667,145,69600,9374.615385,0,17023.15385,246.1538462,9500,9,14,960,0,0,0,1,0,1,0,1
106,3717.948718,7,3,12.42857143,22000,72,961000,638840.6667,155.9166667,253,114000,22874.5,22874.5,960.3333333,8.5,16000,5,26,1322,0,30000,30000,0,4,0,50,1
107,5000,1,1,46.66666667,12849,113,504751,277115.8333,62,88,96000,20865.6,0,3415.6,44,1500,1,1,224,0,1000,1000,1,13,2,50,1
108,5000,1,1,33,6327,63,46600,17821.66667,81,158,7280,5349.25,4579.5,6298.5,54.5,800,1,9,120,0,0,0,1,0,2,0,1
109,6125,3,2,18.875,14397,34,1230600,701950,236.5,326,151035,31404.6,31404.6,21800.2,420,3050,5,14,640,0,27000,27000,2,0,0,0,1
110,7658.536585,3,3,10.25,32377,23,1071103,764445,29.5,39,16690,12057.5,6530,15725.75,155.5,10166.66667,8,10,1705,1,0,0,0,0,0,30,1
111,11964.97696,48,6,16.52816901,68796,85,600000,456833.3333,77.66666667,113,183400,28382.72727,0,49630.81818,536.3636364,2650,4,9,760,0,0,0,0,0,0,50,1
112,37739.13044,2,2,23.91666667,21072,129,501200,160664.3333,66.83333333,122,0,50,0,298,1,6800,3,7,1095,0,0,0,0,0,1,60,1
113,2000,2,1,6.333333333,742,9,617646,244114,48.83333333,92,6600,14230,0,10412,200,400,2,9,169,0,0,0,0,0,1,70,1
114,20000,1,1,12,13582,30,1000000,823692.8333,57.33333333,78,0,438,0,21823,273.6666667,16765.6,7,26,1991,0,6000,6000,1,0,1,0,1
115,9327.433628,4,3,13.45454546,11878,34,421000,240833.3333,61.16666667,120,27952,6248.5,5698.5,12137.16667,165.3333333,2300,3,8,337,0,0,0,0,0,13,50,1
116,18000,1,1,17.66666667,16130,30,2550500,1377570.667,35.33333333,41,123000,27193.8,21393.2,33883,300,7955,6,10,1112,0,33000,33000,,,,,2
117,1181.818182,4,3,8.222222222,3667,20,473000,345931.1667,19,23,18558,9436.75,7897.25,14866,300,4700,4,7,415,0,0,0,,,,,2
118,19864.86487,2,2,22.83333333,43846,104,7763330,2653210,49.16666667,63,97500,20826.8,18826.8,8428.4,85.2,34277.77778,3,5,1030,1,300000,300000,,,,,2
119,15000,1,1,20.66666667,5754,40,538000,186085,22.83333333,37,45000,9132,9032,5425.2,72.8,3284.333333,4,8,4397,0,240000,240000,,,,,2
120,31454.54546,4,3,12.3,31147,114,3937300,2232972.833,47.5,67,27829,7602.4,6136.6,8583.2,97.6,17055.55556,6,10,2408,1,0,0,,,,,2
121,18690.90909,8,8,6.75,58045,30,1000490,218675.8333,26.33333333,55,0,26853.4,23653.4,24819.4,280,19250,10,22,2895,0,0,0,,,,,2
122,25000,1,1,37.5,17803,44,1171500,573583.3333,52.33333333,84,156000,13165.5,13165.5,28001.5,440.5,19183.28889,10,29,1810,1,0,0,,,,,2
123,35925.92593,7,5,37.2972973,210323,106,1500000,918113,76.5,147,0,9585.714286,5800,37529.71429,186,26441.66667,8,24,2073,0,68148,45000,,,,,2
124,500,1,1,5.833333333,8050,11,2107000,878850,54.83333333,90,48000,27007.2,0,54842.2,253,3550,5,7,2165,0,0,0,,,,,2
125,20000,1,1,36.83333333,5012,66,1200000,666998.3333,191.3333333,258,55400,11056.75,11056.75,9539.75,166.25,1000,3,5,324,0,0,0,,,,,2
126,6428.571429,3,1,8.166666667,62592,34,3017600,1575921.167,58.16666667,77,202300,31283.42857,31283.42857,1643.142857,10,13300,7,15,410,0,550000,150000,,,,,2
127,10000,1,1,4.5,9282,10,4077452,1337365.667,38.83333333,51,72200,19160,18160,21840.75,295.75,2000,4,14,918,0,0,0,,,,,2
128,11266.66667,4,4,9.421052632,9441,17,105000,76000,35.5,62,23000,5515,0,3100.4,29.8,3900,4,6,1407,0,0,0,,,,,2
129,16607.22892,10,8,29.65306123,36308,82,2710000,1120097.5,116.5,158,55400,33532.8,49369.8,53694.4,395.6,19890,12,17,1324,0,0,0,,,,,2
130,32909.67742,8,5,18.34146342,119935,53,7339900,4361388.667,184.3333333,251,17488,3348,3348,10531.16667,201.1666667,24467.5,6,13,1725,1,0,0,,,,,2
131,12000,2,2,7.75,10753,16,1015600,497366.6667,68.5,118,25600,17010,17010,47461,367,8260,9,17,1156,0,0,0,,,,,2
132,10370.58824,7,6,9.48,25000,50,537906,358390,22.66666667,40,9700,14766,12401,35385,130.5,11650,7,10,465,1,0,0,,,,,2
133,4142.857143,2,1,5.083333333,5749,14,220030,85896.33333,23.5,50,0,0,0,21792.75,422.25,800,2,14,303,0,0,0,,,,,2
134,29785.71429,5,4,19.44444444,60549,43,578688,125964.6667,30.83333333,53,64500,18986.8,18986.8,12088,125,53505.55556,9,20,1202,1,637000,348000,,,,,2
135,23941.17647,2,2,27.58333333,71764,85,1015900,747602.1667,57.66666667,104,82444,30149.83333,29167,33446.83333,296.6666667,5250,6,21,1885,0,0,0,,,,,2
136,97000,3,1,14.5,160754,32,430000,156530,14,24,38600,56470,0,158046,1424,12700,5,13,746,0,9000,9000,,,,,2
137,51500,2,2,17.1,127781,37,2157000,831612.75,75.16666667,150,207369,31527.25,0,36392.625,475,13577.77778,6,10,414,0,82000,82000,,,,,2
138,47250,2,2,16.75,54374,36,2989735,1703450,76,94,23600,23920,19977,33138,400,14750,3,6,3359,2,950000,300000,,,,,2
139,16089.73231,4,4,8.333333333,26115,27,2006900,778996.8333,16.5,21,55600,17635,17635,845.5,10,7216.7,6,8,2661,0,0,0,,,,,2
140,11520,1,1,15,8044,31,681900,295744,222.5833333,378,42720,31405,31405,18233,172.75,24136.66667,10,19,1562,2,50000,50000,,,,,2
141,43363.63636,3,2,67.72222222,60374,377,330001,214667.6667,181.5,266,25220,5117.058824,4505.294118,2811.058824,50,6000,2,3,3443,0,11685,9500,,,,,2
142,50000,1,1,19,104406,55,2520000,1167750,45.83333333,122,23400,14490.5,14490.5,49917.625,426.875,23008.33333,11,44,1356,0,40000,40000,,,,,2
143,28000,1,1,27,10830,58,502100,443106,31.16666667,38,236800,37338.75,10512.5,100883.75,675,14477.87778,8,25,3188,1,80000,80000,,,,,2
144,14288.29558,5,5,9.071428571,17698,21,20000,10569.16667,9.666666667,21,82600,13800,13800,135082.2857,341.7142857,15755.5,6,15,886,0,0,0,,,,,2
145,36638.88889,3,2,20.27777778,37277,53,1955990,939940,62.33333333,83,3500,1309.857143,1309.857143,927.5714286,11.85714286,,,,,,,,,,,,3
146,39000,1,1,11.66666667,18386,24,3400013,2226020,77.66666667,121,72200,119955.4286,11795.71429,22886.28571,157.1428571,,,,,,,,,,,,3
147,5000,1,1,9.4,8030,16,350000,283250,54.25,93,13900,17502,17502,59465.75,1143.5,,,,,,,,,,,,3
148,8000,1,1,23,9702,46,350000,198750,163.75,201,0,0,0,8975,99,,,,,,,,,,,,3
149,3000,1,1,6.333333333,14071,9,1050165,542741,25.2,39,3300,16805,5124.333333,49874.66667,691,,,,,,,,,,,,3
150,29080,19,3,9.923076923,57992,54,40000,11605.4,4,10,99052,46118.25,45618.25,4076,45,,,,,,,,,,,,3
151,13311.62791,10,8,28.49056604,79665,118,2792000,1683847.867,114.8,166,424000,26198.23438,26198.23438,103291.2344,930.5,,,,,,,,,,,,3
152,10672.61905,7,3,7.21875,62440,21,1529975,902148,52,101,0,8216,0,15301,161,,,,,,,,,,,,3
153,10000,3,2,16.61538462,88591,68,488800,237933.3333,29.66666667,45,44500,12838.2,11618.2,9102,88.2,,,,,,,,,,,,3
154,35000,1,1,14.66666667,34547,22,2000000,1664782,39,71,50400,12988.75,0,32461,175,,,,,,,,,,,,3
155,13227.27273,2,2,7.818181818,26375,19,450000,158062.8333,17.66666667,33,42100,19275.71429,19275.71429,2252.142857,20,,,,,,,,,,,,3
156,12000,1,1,4,5179,10,155000,53124.6,16,31,21200,16079,8195,11561,84,,,,,,,,,,,,3
157,5000,1,1,3.666666667,5201,7,1400000,432516.6667,10.83333333,22,14700,20500,20500,1880,20,,,,,,,,,,,,3
158,17725.71429,2,2,10.58333333,31271,23,820000,344962.5,12.5,27,66400,16633.2,16294.8,18036.6,240.2,,,,,,,,,,,,3
159,6173.913044,5,3,15.69565217,23331,34,500800,213833.3333,18.16666667,30,800,860,0,64,1,,,,,,,,,,,,3
160,10545.45455,2,2,3.5,9921,6,3005000,1146600,75.66666667,118,41746,29500.2,29500.2,24770.8,184,,,,,,,,,,,,3
161,4520,3,3,12.77777778,9404,34,587000,285725,65.5,109,4500,1893,0,185,19.66666667,,,,,,,,,,,,3
162,7000,1,1,3,82,3,527100,260433.3333,55.5,76,27600,27252.33333,27252.33333,18105.5,190,,,,,,,,,,,,3
163,29225.80645,2,2,27.83333333,124295,64,2005200,1109166.667,122.0833333,199,101400,19456,19456,2572.166667,16.66666667,,,,,,,,,,,,3
164,53309.01,3,2,10.625,12522,26,998000,509733.3333,5,8,31500,42377.25,42377.25,157688,1217.75,,,,,,,,,,,,3
165,4000,1,1,17.8,11094,27,1008200,307502.3333,26.83333333,50,138450,20166.85714,20166.85714,23579.42857,285.8571429,,,,,,,,,,,,3
166,8857.142857,2,2,26.91666667,62892,78,500000,261550,12.5,32,0,0,0,18900.75,259.75,,,,,,,,,,,,3
167,40000,1,1,26.66666667,8032,43,519800,423578.5,51.66666667,66,80728,17485.16667,16485.16667,28024.16667,189.1666667,,,,,,,,,,,,3
168,24000,3,2,10.5,52367,24,1000000,331827,21.5,37,14800,33020,0,50572,380,,,,,,,,,,,,3
169,13872.34043,7,4,11.075,38886,47,3005000,1319740.667,40.5,66,63200,19659,19599,74803.4,665.2,,,,,,,,,,,,3
170,11000,2,1,8.3,10992,34,88400,36260,10.8,16,500,25282,25282,45493,200,,,,,,,,,,,,3
171,5000,1,1,9.75,15775,16,1078000,642800,85.16666667,106,0,5966.2,5966.2,18797.2,179.4,,,,,,,,,,,,3
172,48000,1,1,9.166666667,48272,28,607800,488850,340.1666667,507,0,20167.2,20167.2,60930.6,558.2,,,,,,,,,,,,3
173,24166.66667,4,2,14.16666667,45990,57,600980,352360,63.6,92,16075,19726.66667,17093.66667,45621,300,,,,,,,,,,,,3
174,500,1,1,11.5,10627,34,1005173,413885.5,63.5,82,97000,35141,35141,151848.8,1493.4,,,,,,,,,,,,3
175,2000,2,2,2.571428571,9211,4,300000,160683.8333,17.66666667,27,38400,5354.625,5354.625,6009.375,152.125,,,,,,,,,,,,3
176,7000,1,1,10,14045,13,350930,208096.6667,38.66666667,54,57600,17616.83333,820,49978.83333,341,,,,,,,,,,,,3
177,14500,4,2,6.947368421,11089,21,540000,241900,13.25,21,213200,46504.28571,46504.28571,9771.142857,119.2857143,,,,,,,,,,,,3
178,30058.82353,3,3,4.384615385,28200,15,1000000,456933.3333,25.33333333,34,189000,19476.4,19476.4,4552.3,32.3,,,,,,,,,,,,3
179,30000,1,1,6.333333333,30000,8,319900,90619.2,9.8,22,53200,29230,20159.75,100463.25,1027,,,,,,,,,,,,3
180,13565.21739,2,2,20.5,11659,47,227700,81172.66667,28.3,52,99400,18020,9296.727273,2016.181818,22,,,,,,,,,,,,3
181,17804.87805,7,2,11.48148148,38990,38,1094300,905716.6667,199,394,113400,56649.6,56649.6,43894.8,546.5,,,,,,,,,,,,3
182,5882.352941,3,3,5.214285714,27608,11,500000,401400,89.8,112,38000,6629.666667,6629.666667,3579.666667,39.33333333,,,,,,,,,,,,3
183,14090.90909,5,3,10.65384615,41280,45,500128,421701.6667,34.33333333,63,0,0,0,29069.16667,342.6666667,,,,,,,,,,,,3
184,2807.692308,2,2,9.818181818,1831,14,1002057,268117,55.41666667,131,43400,6200,0,9151,96,,,,,,,,,,,,3
185,11000,1,1,9.333333333,15591,15,70000,39025,15.16666667,38,26400,10267,0,11183.25,150,,,,,,,,,,,,3
186,5000,2,2,29,16147,43,790010,426960,96,144,77800,6309.846154,6309.846154,3513.153846,61.76923077,,,,,,,,,,,,3
187,13565.21739,2,2,20.5,11659,47,227700,81172.66667,28.3,52,33600,12258.25,7277.25,2064.75,20,,,,,,,,,,,,3
188,10333.33333,2,2,13.77777778,30000,49,1600000,643050,47.66666667,98,0,49624.66667,14143.66667,34086,413.3333333,,,,,,,,,,,,3
189,6900,2,2,6.142857143,7993,17,509300,167628.8333,34.83333333,72,122100,48028,48028,113594.8,919.4,,,,,,,,,,,,3
190,15000,1,1,14.5,7188,27,1200000,750750,38,76,29462,7530,7530,23358,255,,,,,,,,,,,,3
191,10000,1,1,6.5,6240,17,5000000,3066666.667,10.16666667,13,10800,3603.333333,3603.333333,4457.666667,46.33333333,,,,,,,,,,,,3
192,21538.46154,2,2,10.77777778,81203,24,1279358,894062,69,89,165600,27605,0,50931,600,,,,,,,,,,,,3
193,4461.538462,2,2,7.1,17403,13,1,1,1,1,92800,18143.5,0,17678.5,225,,,,,,,,,,,,3
194,8765.254237,6,4,16.51515152,34495,50,1215855,927084.8,60.8,89,0,17963,17963,10999.5,133,,,,,,,,,,,,3
195,2045.454546,2,2,19.08333333,21324,43,542500,284976.1667,101.6666667,174,46800,62760,6298,9578,200,,,,,,,,,,,,3
196,22750,3,2,5.411764706,3822,18,1716800,661216.6667,42.83333333,61,119800,11223.63636,0,28420.36364,154.5454546,,,,,,,,,,,,3
197,42928.57143,2,2,6.375,23515,22,1000000,506683.3333,46.83333333,63,18200,13193.5,13193.5,16011,130,,,,,,,,,,,,3
198,14361.70213,2,2,51.22222222,33051,88,995800,658416.6667,90.66666667,113,84800,16253.875,2600.5,121.25,4.375,,,,,,,,,,,,3
199,6454.545455,2,2,23.8,38007,43,1790000,913333.3333,68.66666667,157,27600,8481.666667,0,6316.833333,37.16666667,,,,,,,,,,,,3
200,13541.66667,6,6,15.89655172,92507,33,2800000,1001353.833,30.33333333,45,43100,10940.71429,6363.285714,10990.85714,91.14285714,,,,,,,,,,,,3
201,10000,1,1,1,71,1,3000000,1257500,21.16666667,30,32348,10680,10680,6338.25,93.25,,,,,,,,,,,,3
202,3428.571429,2,1,24.25,6148,61,1002000,414693.3333,211.1,330,233400,49362.83333,49362.83333,2610,11.66666667,,,,,,,,,,,,3
203,62857.14286,2,1,13.91666667,38000,22,2500200,1682783.333,38.83333333,45,68000,17953,10430,54035,760,,,,,,,,,,,,3
204,11000,2,1,9.083333333,19050,22,500000,308500,8.166666667,15,171100,31223.28571,31223.28571,145153.4286,1803,,,,,,,,,,,,3
205,13000,1,1,27,17648,36,1324800,959249.75,59,98,40714,11124,8176,17882,243,,,,,,,,,,,,3
206,6521.73913,5,4,6.555555556,11224,26,993000,313619.1667,27.83333333,55,107524,17838,17595.7,35756.1,341,,,,,,,,,,,,3
207,8214.285714,2,2,9.181818182,10348,38,400200,156300,78,158,0,0,0,18478.25,147.5,,,,,,,,,,,,3
208,8588.235294,3,2,3.692307692,10500,14,519800,217180,25.26666667,44,0,340,340,59127,573,,,,,,,,,,,,3
209,19700,3,2,13.69230769,11118,35,5000000,1890459.833,61.16666667,89,19200,9655,0,6323,59,,,,,,,,,,,,3
210,1000,1,1,6.6,2098,22,55400,22700,13.6,28,26000,19738.2,0,11854.4,111.8,,,,,,,,,,,,3
211,7000,2,1,3.5,17300,10,2521700,1529883.333,41.83333333,50,170387,18892.85714,18892.85714,33350.85714,425.7142857,,,,,,,,,,,,3
212,28375,4,2,11.70588235,41983,32,4000600,1885391.667,32.66666667,54,67200,9655.714286,0,13073.85714,64.85714286,,,,,,,,,,,,3
213,39000,1,1,25,9528,45,269700,132584.5,23.16666667,36,10600,31140,0,7740,100,,,,,,,,,,,,3
214,13571.42857,4,4,7.05,7086,23,5000000,1493216.167,41.16666667,58,11200,12561.5,5728,887.5,11,,,,,,,,,,,,3
215,40072.28916,8,8,6.590909091,149546,37,5000000,4433333.333,23.83333333,33,118800,29995,12770,7509.25,65.25,,,,,,,,,,,,3
216,17250,3,2,6.333333333,14253,29,2040600,977674.5,75.16666667,150,132300,60825.85714,60825.85714,1603.857143,10,,,,,,,,,,,,3
217,8000,1,1,4.833333333,1969,7,1001780,679060,80.83333333,109,100326,30648.16667,17054.66667,34784.66667,300,,,,,,,,,,,,3
218,3000,1,1,22.83333333,8948,37,770000,299410.6667,33.5,43,0,7356.8,7356.8,23770,270,,,,,,,,,,,,3
219,9931.034483,3,2,8.888888889,9090,26,1500400,788133.3333,30.33333333,42,10048,5982.333333,5391.666667,23429.66667,250.3333333,,,,,,,,,,,,3
220,28857.14286,4,4,7.333333333,32156,24,196000,57266.66667,16.83333333,30,8604,4684.666667,4618,7737.333333,70.33333333,,,,,,,,,,,,3
221,33250,4,1,11.23809524,54376,29,4026000,1488916.667,86,164,308691,39437.93333,13679.46667,70064.53333,611.5333333,,,,,,,,,,,,3
222,4833.333333,3,3,9.083333333,15549,23,615060,519778.8333,60.33333333,105,0,17419.71429,17419.71429,24714,292.1428571,,,,,,,,,,,,3
223,3000,1,1,3.6,6000,5,1039600,569440.6667,75.33333333,113,23000,5530,0,4755,17.6,,,,,,,,,,,,3
224,31312.5,4,3,10.58333333,32117,29,2352000,994500,69.66666667,91,29266,10215.33333,10215.33333,22227.66667,189.3333333,,,,,,,,,,,,3
225,5000,2,1,18.85714286,6274,36,3040001,886251,49.33333333,88,67800,21110,0,38447.66667,268.6666667,,,,,,,,,,,,3
226,64000,1,1,37.16666667,46664,64,501000,159593.5,5.5,9,0,16929.75,12349,2026.25,20,,,,,,,,,,,,3
227,21307.69231,2,2,20,48875,38,1050,1032,6,8,0,0,0,1903.666667,12,,,,,,,,,,,,3
228,37153.84615,4,4,7.277777778,92738,21,802636,652141.6667,15.16666667,27,147000,32253,0,55634.6,280,,,,,,,,,,,,3
229,6000,1,1,4.666666667,6033,5,610200,312577.5,90.15,121,37736,19858.25,18658.25,17211.5,164.5,,,,,,,,,,,,3
230,4000,2,1,16.54545455,13596,35,189998,108448,110,216,0,47368,20176.8,1282.8,17.4,,,,,,,,,,,,3
231,6000,1,1,5.6,6031,9,501000,232750,26.66666667,48,95400,19877.77778,11473.88889,49113,746.8888889,,,,,,,,,,,,3
232,60000,1,1,16.66666667,119666,44,3229900,1485695,73.66666667,105,132300,30378.28571,30378.28571,5456.714286,50,,,,,,,,,,,,3
233,30000,1,1,7,29917,10,603000,248950,20.8,34,38700,55425.66667,4467,651.3333333,10,,,,,,,,,,,,3
234,4210.526316,2,2,7.166666667,11524,11,577000,513366.6667,64.5,85,28800,99598.66667,12030,48564.66667,604,,,,,,,,,,,,3
235,20000,2,2,15.9,51388,40,403200,284866.6667,12.26666667,21,88600,21266,21266,57225.85714,361.7142857,,,,,,,,,,,,3
236,50000,1,1,2.833333333,2590,7,1700000,1107760,11.8,17,13800,7478.666667,4833.333333,4462,50.66666667,,,,,,,,,,,,3
237,10000,1,1,24,9032,26,510000,438700,57,90,16600,22600,0,807,20,,,,,,,,,,,,3
238,2000,1,1,8.8,5000,22,490700,154433.3333,284.6666667,511,0,5905.5,0,15125.25,230.75,,,,,,,,,,,,3
239,38207.69231,3,2,33.28571429,35797,88,1343600,624716.6667,73.83333333,129,81000,17396.5,3787.1,9813.9,62.3,,,,,,,,,,,,3
240,16206.89655,4,3,11.58333333,39694,47,1611200,1077533.333,70.83333333,83,76400,20210,4837.5,71808.5,715.75,,,,,,,,,,,,3
241,36111.11111,3,3,23,71794,62,600999,278098.6667,22.33333333,43,38400,25469.75,5039.25,59974.5,708.75,,,,,,,,,,,,3
242,30950,3,2,23.15384615,219603,53,2000000,821200,66.8,81,96100,37584.11111,37584.11111,30254.44444,338.6666667,,,,,,,,,,,,3
243,8000,1,1,6,5032,12,260000,91600.16667,21.16666667,37,21438,5686.75,237,2842.5,16.25,,,,,,,,,,,,3
244,10000,1,1,2.75,2372,5,1508800,1024556.167,107.3333333,127,148800,27267.75,0,28953.5,275.75,,,,,,,,,,,,3
245,5000,2,1,5.833333333,4044,24,1080000,610433.3333,113.3333333,256,74163,14602.5,14602.5,69397.33333,1200.5,,,,,,,,,,,,3
246,32319.11589,16,3,8.065934066,57992,69,40000,11605.4,4,10,157760,25313.38462,25159.53846,15391.76923,167.0769231,,,,,,,,,,,,3
247,23173.91304,4,4,16.16666667,32999,40,1900000,895000,173.1666667,255,64200,10226.28571,4064,17566.71429,285.5714286,,,,,,,,,,,,3
248,26757.10171,4,4,5.090909091,75641,13,3207600,2062250,23.5,32,0,0,0,63284.33333,576.5,,,,,,,,,,,,3
249,3738.837838,7,6,7.5,16022,24,912000,415777,55.16666667,93,38000,9028,0,21292.8,327.6,,,,,,,,,,,,3
250,13000,1,1,11.5,10702,29,1060000,670483.3333,295.5,495,68208,16095.16667,16095.16667,28448.16667,300,,,,,,,,,,,,3
251,5000,1,1,3,5873,5,501252,314115.8333,68.83333333,86,43200,7161.5,7161.5,270434.5,415,,,,,,,,,,,,3
252,10000,1,1,4.166666667,1358,5,507000,314051.8333,108.6666667,172,10800,24280,5380,18770,138,,,,,,,,,,,,3
253,12033.89831,7,5,15.51282051,18751,68,510000,476666.6667,156.1666667,185,46484,30263,30263,13774.75,132.75,,,,,,,,,,,,3
254,18000,1,1,4.5,3178,7,828370,279195,38.83333333,73,29400,4200,7515.285714,9927,160.7142857,,,,,,,,,,,,3
255,4750,2,2,42.1,10221,103,181070,100378.5,544.25,682,87600,19177.16667,17416.5,47669.16667,669.8333333,,,,,,,,,,,,3
256,16847.82609,8,7,13.16666667,50441,60,3612800,1651133.333,152,271,186148,39007,29077.4,18282.4,300,,,,,,,,,,,,3
257,8000,1,1,25.4,3480,45,500200,226666.6667,82.66666667,167,116600,27091.57143,253.8571429,12603.42857,214.2857143,,,,,,,,,,,,3
258,30000,1,1,59.33333333,26330,172,736198,271285.1667,136.3333333,455,78400,21207.5,4790.5,26510.5,425,,,,,,,,,,,,3
259,14131.57895,5,3,4.931034483,12071,18,719740,318169.3333,18.16666667,22,22500,4547,4547,22409.6,313.8,,,,,,,,,,,,3
260,2000,1,1,13.5,5187,21,91600,36077.5,12.75,20,40600,5800,10354,89776.57143,359.5714286,,,,,,,,,,,,3
261,10475,8,7,11.65217391,81063,76,2000,1327,2,3,0,0,0,25255.5,199.5,,,,,,,,,,,,3
262,6333.333333,3,2,20.5,7250,46,321800,104392.8,240.4,428,137000,10385.5,7621.75,14545,221.5,,,,,,,,,,,,3
263,25555.55556,3,3,20.94444444,110088,81,38274,20026.5,40,96,67800,12171.5,12171.5,21908,243,,,,,,,,,,,,3
264,10263.1579,3,3,13.3125,28904,25,950000,667474.8333,16.16666667,28,196200,18773.75,782.25,64832.08333,440.0833333,,,,,,,,,,,,3
265,29705.88235,2,2,37.45454546,53528,147,1090000,521350.6667,70.5,172,38800,34263,34263,39438.66667,460.3333333,,,,,,,,,,,,3
266,35000,1,1,16.66666667,37948,22,2500200,1682783.333,38.83333333,45,27200,19830,2659,69600,1000,,,,,,,,,,,,3
267,1814.814815,2,2,7.181818182,3470,19,301100,220125,38.83333333,47,45779,11484.6,11484.6,37372.6,177,,,,,,,,,,,,3
268,38000,1,1,11,19615,20,780200,648700,47.5,73,28135,5556.833333,5556.833333,15216.16667,194.8333333,,,,,,,,,,,,3
269,2000,1,1,25.6,1559,60,341089,103696.5833,32.75,83,133500,3952,3952,2255.2,22.8,,,,,,,,,,,,3
270,27060.60606,4,2,26.41666667,26702,81,830400,470716.6667,86,157,78400,143498.5,93320,56545.75,500,,,,,,,,,,,,3
271,25000,2,1,10.91666667,28527,50,604800,294494,46.16666667,85,61000,4981.714286,4177.285714,2372.357143,26.21428571,,,,,,,,,,,,3
272,35972.22222,4,3,8.222222222,36644,53,1301550,449824,21.33333333,30,0,25166,25166,695,10,,,,,,,,,,,,3
273,3911.764706,3,2,5.2,15107,12,1011000,339000,57.83333333,121,133776,37603.6,37603.6,24898.6,300,,,,,,,,,,,,3
274,34258.06452,6,3,12.65217391,94631,29,1206000,302776.6667,22.83333333,33,28600,40885,40885,167249,1282,,,,,,,,,,,,3
275,2384.615385,4,3,8.583333333,14367,23,1121876,550887.6667,204.5,293,33800,35400,35400,3538,9,,,,,,,,,,,,3
276,8083.333333,2,2,7.727272727,8093,22,134900,88775,10.5,14,83300,806121.6667,31193.33333,25754,199.6666667,,,,,,,,,,,,3
277,10000,2,1,6.363636364,18783,19,2990000,1215000,33.5,51,17900,7510,7010,20446,216.5,,,,,,,,,,,,3
278,26571.42857,2,1,7.583333333,46742,16,952880,377286.6667,37.66666667,57,85900,39933,39933,114147.2,1495.2,,,,,,,,,,,,3
279,2000,1,1,15.5,4827,19,334650,86103.33333,27.16666667,53,17119,8362.428571,0,36641.42857,471.4285714,,,,,,,,,,,,3
280,3000,1,1,16,5448,31,24779,21861,7.666666667,12,46315,16240.75,13347.75,19914.5,246.5,,,,,,,,,,,,3
281,3062.5,4,2,16.21428571,4939,42,140000,104178,56,81,0,16305.77778,3288.888889,1749.555556,26.88888889,,,,,,,,,,,,3
282,9750,2,2,7.428571429,14220,21,730600,473616.6667,56.66666667,72,94500,30153,30153,368.2,7.6,,,,,,,,,,,,3
283,12500,2,1,4.75,6248,12,213062,59257.5,3,8,7200,4000,4000,47479,302.5,,,,,,,,,,,,3
284,15000,1,1,9,15470,13,500000,147502.5,8,26,85370,45745,45745,73236.25,1033,,,,,,,,,,,,3
285,37894.73684,2,2,16.33333333,12331,48,3876500,737415.4667,170.8,631,58000,8420.769231,0,31303,430.7692308,,,,,,,,,,,,3
286,25000,1,1,3.833333333,40243,11,500180,227368.5,59.5,95,5400,18732.66667,18732.66667,30155.77778,433.3333333,,,,,,,,,,,,3
287,4857.142857,4,3,12.66666667,19095,33,654000,187416.6667,56.33333333,153,33200,16600,0,445,2,,,,,,,,,,,,3
288,17484.84849,3,3,6.611111111,26247,21,2101000,1065000,99.2,115,79200,18005.18182,217.5454546,54290.72727,828.8181818,,,,,,,,,,,,3
289,5000,1,1,1.333333333,137,2,163000,68761.16667,216.3333333,388,14500,6601.75,6601.75,23720.5,310.25,,,,,,,,,,,,3
290,4000,1,1,8.333333333,8269,13,150000,82550,20.25,48,145500,25948.23077,21117.46154,135168.6923,727.6923077,,,,,,,,,,,,3
291,12000,1,1,22.66666667,10235,39,403000,277163.6,51.2,100,198000,63694,6964,24878.2,261.4,,,,,,,,,,,,3
292,10000,1,1,27.16666667,30801,46,479985,257495.6667,38.5,83,146300,27060,27060,924.1428571,10,,,,,,,,,,,,3
293,25000,1,1,33,46387,66,700700,368474.3333,53,75,55000,12843.6,12843.6,23390.8,239.4,,,,,,,,,,,,3
294,3000,1,1,10,4147,22,4000000,1600000,41.66666667,62,25800,26705,0,86976,900,,,,,,,,,,,,3
295,22650,2,2,12.5,29075,36,1169715,502185,44.66666667,91,2800,15226,15226,26170,282,,,,,,,,,,,,3
296,5631.578947,3,3,9.928571429,6242,24,856200,248362.5,11.5,21,28800,10236.66667,0,6142.333333,42.66666667,,,,,,,,,,,,3
297,3777.777778,2,2,21.22222222,5609,43,191000,138416,19,31,21200,41437,34966,34257,400,,,,,,,,,,,,3
298,5000,1,1,2.666666667,10728,8,880000,483916.6667,77.16666667,103,54400,14732.5,2857.5,27840.75,337,,,,,,,,,,,,3
299,10400,3,3,6.055555556,22228,22,3000000,1304583.333,54.16666667,69,32435,9869.25,9369.25,19557.25,229.75,,,,,,,,,,,,3
300,4000,2,2,15.66666667,4378,24,2012600,692866.6667,82.16666667,97,19546,11902.2,9868.2,20349.2,140.6,,,,,,,,,,,,3
301,2166.666667,2,2,21.45454546,5307,60,345000,97816.66667,53.83333333,113,27300,11740.28571,11740.28571,12861,168.2857143,,,,,,,,,,,,3
302,12150,2,2,9.166666667,37848,24,40200,21039,11.8,17,0,18113.2,18113.2,59727.4,711.4,,,,,,,,,,,,3
303,17851.85185,3,2,1.823529412,20050,5,1790000,896354.3333,51.83333333,83,140800,15210.81818,9566.090909,17725.63636,188.1818182,,,,,,,,,,,,3
304,3391.304348,3,2,18.58333333,6823,68,1000000,650000,442,487,24400,9295.5,9295.5,16251,224.5,,,,,,,,,,,,3
305,18500,2,2,8.444444444,12343,14,69990,43102.5,6,9,42600,27848.28571,27848.28571,33679.42857,355,,,,,,,,,,,,3
306,30000,1,1,13.16666667,23832,18,197500,116900,56,108,78800,13217.5,13217.5,9302,124.5,,,,,,,,,,,,3
307,5000,1,1,15.83333333,17084,26,3446000,1627480,52.6,74,28136,8104.25,7735.5,6583.25,46.75,,,,,,,,,,,,3
308,19500,1,1,6,21981,11,295000,113387.2,7.8,28,50800,17040,0,55180.66667,466.6666667,,,,,,,,,,,,3
309,10000,1,1,0.333333333,31,1,600200,259704,11.66666667,20,0,8344,0,21256.6,374,,,,,,,,,,,,3
310,5000,1,1,16.16666667,19758,34,700400,346566.6667,56.66666667,102,16000,4192.444444,0,16290,212.7777778,,,,,,,,,,,,3
311,1000,1,1,11.83333333,2145,22,231200,113033.3333,94.5,198,56700,25251.33333,13001,3508.666667,67.66666667,,,,,,,,,,,,3
312,29166.66667,2,2,19.09090909,40362,53,3000000,1350333.333,106.3333333,230,10790,8169.666667,8169.666667,28244.5,400,,,,,,,,,,,,3
313,9827.586207,3,2,10.72222222,25478,27,1530000,1085000,116.25,177,0,0,0,38825.25,435.75,,,,,,,,,,,,3
314,11374.99,3,3,6.857142857,8101,20,1272200,528540,130,213,7986,3800.666667,935.3333333,39298,465,,,,,,,,,,,,3
315,11647.05882,4,2,11.66666667,37680,36,249800,59193.33333,6.166666667,16,3975,4305,4305,72310,425,,,,,,,,,,,,3
316,54764.70588,2,2,10,58414,20,5002700,3840152,29.66666667,52,91200,1033802,16599.71429,13267.42857,242.8571429,,,,,,,,,,,,3
317,6900,1,1,7.5,10655,15,1933000,860333.3333,16.5,35,56700,24670,24670,51354,600,,,,,,,,,,,,3
318,23846.15385,3,3,15.22222222,70528,47,542800,225482,22,37,72269,18837,18837,48426.66667,235.1666667,,,,,,,,,,,,3
319,5000,1,1,12.25,9225,27,266000,89750,115.9166667,244,0,0,0,33846.66667,537.8333333,,,,,,,,,,,,3
320,6181.818182,3,3,9.733333333,16000,63,507031,384803.3333,71,89,5208,2670,2670,290,6,,,,,,,,,,,,3
321,41977.77778,6,3,9.344827586,54376,29,4026000,1488916.667,86,164,88500,51963.33333,0,78989.33333,727,,,,,,,,,,,,3
322,8740.740741,5,3,4.631578947,3948,14,2120000,993416.6667,288.6666667,553,149043,1575306.75,60517.75,52749,638.5,,,,,,,,,,,,3
323,3583.333333,2,2,3.428571429,12289,12,110000,31675,59.25,209,53200,16417.71429,0,26802.28571,176.4285714,,,,,,,,,,,,3
324,10000,2,1,9.714285714,11224,26,993000,313619.1667,30.66666667,55,155940,29054.875,28754.625,28488,294.75,,,,,,,,,,,,3
325,10000,1,1,6.5,7825,13,4500000,2854957.833,92.33333333,107,7700,7840.666667,6833.666667,27161.66667,182,,,,,,,,,,,,3
326,45000,1,1,17.16666667,32392,41,736000,489333.3333,27.66666667,36,8800,8970,8970,36890,566,,,,,,,,,,,,3
327,5833.333333,5,3,3.041666667,10998,10,200000,104666.6667,7.666666667,18,31332,17024.5,17024.5,28501.25,375.75,,,,,,,,,,,,3
328,14500,4,4,8.157894737,22271,18,751700,463457.1667,35.16666667,55,67000,26250.8,0,14616,85,,,,,,,,,,,,3
329,2944.444444,4,3,11.77272727,10650,21,901180,377633.3333,49.16666667,55,38400,8026.166667,8026.166667,7819.208333,95.83333333,,,,,,,,,,,,3
330,3660,4,3,9.8125,8040,24,268449,140491.8333,33.66666667,75,0,0,0,31957.33333,416.6666667,,,,,,,,,,,,3
331,9090.909091,4,3,6.222222222,20084,23,95000,52195,1,1,1300,6890,0,45426,420,,,,,,,,,,,,3
332,12000,1,1,42,11998,62,700000,284163.3333,63.16666667,112,74900,39822.5,129.75,64514,815.75,,,,,,,,,,,,3
333,4000,3,2,34.5,52402,91,1526200,757666.6667,183.3333333,246,19200,26422.5,0,10030.5,251.5,,,,,,,,,,,,3
334,46000,1,1,23.33333333,90326,42,201000,65448.83333,16.5,25,93500,21220,21220,37902.36364,274.5454546,,,,,,,,,,,,3
335,2000,1,1,10.5,12311,21,550478,473222.5,200.8333333,480,76442,1048542.077,12282.92308,40430.15385,231.6153846,,,,,,,,,,,,3
336,9921.052632,4,4,15.13043478,11638,45,532400,406964.1667,136.1666667,153,81000,20682,20282,33100.4,300,,,,,,,,,,,,3
337,23470.58824,2,2,29.91666667,25109,75,570000,385000,38.6,66,6000,5832.5,934,18810.75,182.75,,,,,,,,,,,,3
338,3000,1,1,6.5,3424,18,1000000,468040,98.4,457,57200,18660.5,18610.5,35694.75,168,,,,,,,,,,,,3
339,19045.88235,11,10,16.31034483,30506,72,500656,327762.1667,46.83333333,73,0,26576.4,26576.4,7311,63.2,,,,,,,,,,,,3
340,18923.07692,4,2,10.86666667,10830,34,368860,230060,100,192,18800,4880,0,9109.5,103.25,,,,,,,,,,,,3
341,6529.411765,4,3,12.76923077,14135,25,21800,10602,16.5,40,66600,12123.33333,0,1847.333333,19.5,,,,,,,,,,,,3
342,27000,2,2,24.25,22486,49,320000,101666.6667,14.33333333,23,0,12052.66667,12052.66667,73429.66667,561,,,,,,,,,,,,3
343,50000,1,1,26.83333333,45513,48,60,60,1,1,11900,2930.714286,0,3529.285714,43.71428571,,,,,,,,,,,,3
344,3142.857143,2,2,2.428571429,12131,4,411200,282270,53,78,1800,3078.5,2703.5,10494.25,159.5,,,,,,,,,,,,3
345,5416.666667,2,2,12.57142857,12193,37,995700,405175,48.25,55,24000,33246,33246,39759,483,,,,,,,,,,,,3
346,5000,1,1,9.166666667,6111,16,2000200,1569433.333,115,148,94126,4324.758621,765.7241379,63760.86207,803,,,,,,,,,,,,3
347,36000,2,2,12,22853,30,66590,42330,7.8,12,5000,1372,1372,5217.2,34.6,,,,,,,,,,,,3
348,6000,2,1,13,10770,29,2000000,974166.6667,73.33333333,106,0,17897.6,17035.4,1262.2,20,,,,,,,,,,,,3
349,35000,1,1,19,43124,54,903300,649400,37.66666667,131,67764,9783.428571,9783.428571,11565.85714,122.1428571,,,,,,,,,,,,3
350,31216.66667,3,3,19.11111111,59094,50,991100,419848.6667,34.66666667,54,59800,12842.33333,12842.33333,8181.666667,73,,,,,,,,,,,,3
351,2000,1,1,9.666666667,2722,14,118100,80433.33333,28,42,40200,15998.75,14248.75,17186.25,300,,,,,,,,,,,,3
352,70000,1,1,43.5,38963,52,1074600,704280,147.3,353,158800,22406,600.8571429,36307.5,364.6428571,,,,,,,,,,,,3
353,17200,1,1,18.33333333,7446,23,501200,257500,55.83333333,92,0,19142,2106,38234.4,473.6,,,,,,,,,,,,3
354,15145.45455,4,3,7.166666667,27121,17,52900,33991.66667,27.5,55,0,13779,13779,66033.66667,623,,,,,,,,,,,,3
355,7047.619048,3,3,6.857142857,19805,24,80000,80000,8,8,39400,8893.142857,0,8507,128.5714286,,,,,,,,,,,,3
356,500,1,1,6,2435,9,492980,272996.6667,45,64,50029,12202,12202,11135.8,186.8,,,,,,,,,,,,3
357,2000,1,1,5.5,2310,7,44056,17977.83333,12.16666667,32,81600,13950,6216.666667,21450.66667,150,,,,,,,,,,,,3
358,15800,3,2,12.1,30797,33,850000,496666.6667,95.66666667,247,171438,43071.5,43071.5,170619.5,1323.333333,,,,,,,,,,,,3
359,18571.42857,2,2,17.85714286,49583,40,1150000,239460,33.83333333,74,16063,6404.666667,6404.666667,19378,161.5,,,,,,,,,,,,3
360,6900,2,2,6.142857143,7993,17,509300,167628.8333,34.83333333,72,194400,39793.5,39793.5,104590,861.75,,,,,,,,,,,,3
361,5000,1,1,7.5,5254,10,22800,16533.33333,11.66666667,24,44300,29064.88889,29064.88889,37219.55556,549.1111111,,,,,,,,,,,,3
362,26502.32558,4,4,18.51851852,13910,41,2395200,1301900,216.75,323,0,1141,0,258,4,,,,,,,,,,,,3
363,8900,1,1,5.166666667,13797,8,978000,563500,91.5,123,26442,5813,5633,12857.4,100.4,,,,,,,,,,,,3
364,9702.12766,3,3,21.55555556,6288,42,530200,190853.6667,49.5,77,50484,29056.33333,29056.33333,19215.16667,36.33333333,,,,,,,,,,,,3
365,1621.621622,2,2,6.25,5185,8,518600,358453.5,21.66666667,27,,,,,,700,2,2,1495,0,0,0,2,0,0,0,4
366,23280,4,4,11.38888889,23514,31,881029,656246.6667,57,78,,,,,,6900,6,8,666,0,0,0,1,0,0,10,4
367,46347.82609,2,2,7.583333333,14489,22,1303059,762865.8,27.4,32,,,,,,4040,4,6,3381,0,0,0,1,0,1,5,4
368,7714.285714,2,2,9,7197,20,1000000,448740,34.8,58,,,,,,4982.191781,3,3,2246,1,6000,6000,1,0,0,5,4
369,20252.74725,8,5,14.15555556,37991,50,3556500,709585,27,70,,,,,,18350,5,12,5232,0,130000,80000,3,0,0,0,4
370,17020.83333,4,2,12.45833333,16909,35,500000,186875,27.25,36,,,,,,6275,3,9,2254,0,0,0,2,0,0,0,4
371,20264.89362,11,5,10.39583333,95063,33,2134200,1284200,52,94,,,,,,10920,5,11,1111,0,0,0,1,0,0,5,4
372,33200,2,2,5.833333333,11467,15,1301400,649883.3333,23.83333333,36,,,,,,5800,3,5,1732,0,0,0,1,0,0,0,4
373,5086.956522,4,4,6.285714286,32828,18,66950,40212.66667,9.833333333,14,,,,,,8027.777778,4,8,499,0,155000,100000,1,0,0,0,4
374,15695.65217,2,2,9.916666667,4044,20,1053682,419622.5,57.33333333,70,,,,,,3100,2,3,817,0,2000,1500,1,0,0,10,4
375,16500,1,1,24.33333333,5098,40,2050000,9.00E+05,31,52,,,,,,1500,1,2,462,0,22800,17100,1,0,0,0,4
376,2354.166667,5,5,16.2,3391,58,1500600,557100,118.8,259,,,,,,1766.666667,5,5,308,0,2000,2000,0,0,1,80,4
377,11941.17647,2,2,9.666666667,12999,27,598500,200335,28.75,45,,,,,,3955.555556,3,6,2940,1,52150,50000,1,0,0,0,4
378,6555.555556,4,3,4.857142857,15480,15,1400100,965482.6,17.4,22,,,,,,800,2,3,351,0,0,0,1,0,0,0,4
379,8333.333333,2,2,5.2,12116,14,3362999,1934165.667,22.33333333,26,,,,,,7100,5,7,573,0,0,0,1,0,0,0,4
380,8750,2,2,15.1,5446,31,5006830,2576552.333,56.83333333,74,,,,,,1000,2,2,2255,0,1110000,100000,1,0,0,0,4
381,10882.35294,3,2,7.083333333,28712,15,39251,25139.16667,1.333333333,2,,,,,,3100,4,9,2524,0,0,0,2,0,0,10,4
382,3662.5,3,3,5.411764706,190380,11,505000,406666.6667,17.16666667,30,,,,,,4761.111111,4,5,1389,0,40000,40000,0,0,2,70,4
383,10000,1,1,3.333333333,11507,12,1013190,616985,52,69,,,,,,8600,6,9,1194,0,0,0,1,0,0,5,4
384,46750,3,2,25.77777778,57329,79,4000000,1945943.25,39.25,72,,,,,,6359.5,1,2,533,0,97140,76500,1,0,0,5,4
385,24317.07317,4,3,15.79166667,32849,77,49880,24294.8,9.2,19,,,,,,5500,4,5,869,0,0,0,1,0,0,5,4
386,16964.28571,3,3,41.23529412,15075,212,709000,425000.6,74,96,,,,,,9800,6,8,3380,0,6000,6000,2,0,0,5,4
387,14000,1,1,13.5,341950,36,737603,281586.1667,83,198,,,,,,13100,10,24,328,0,0,0,1,0,1,10,4
388,23666.66667,3,2,10.72222222,16635,29,1000000,510733.3333,58,91,,,,,,12000,3,4,2097,0,0,0,1,0,0,5,4
389,81000,1,1,20.66666667,80640,34,2007000,1521383.333,44.5,60,,,,,,10200,3,6,2682,0,0,0,1,0,0,15,4
390,14000,1,1,27,11623,67,888170,465137.3333,98.7,187,,,,,,1400,1,1,603,0,0,0,0,0,1,60,4
391,7075.471698,6,5,11.41935484,45806,31,180000,121666.6667,21.66666667,56,,,,,,10793.88889,6,13,1208,0,50000,40000,1,0,0,10,4
392,18000,1,1,21.83333333,33558,40,600000,314616.6667,79.5,156,,,,,,16694.16667,9,25,1802,0,46900,46900,1,0,0,10,4
393,40000,1,1,9,10758,20,1020000,579487.5,49.33333333,95,,,,,,3200,2,3,1972,0,0,0,1,0,0,0,4
394,13333.33333,2,2,12,10185,24,1256462,767235.25,33.5,47,,,,,,2800,2,5,336,0,0,0,1,0,0,0,4
395,19628.57143,2,2,7.583333333,7814,16,500000,157725,26,39,,,,,,7500,6,8,2047,0,0,0,1,0,0,5,4
396,16272.72727,3,2,12.125,25366,22,5000000,1748452.667,27.66666667,35,,,,,,3600,3,4,824,0,0,0,1,0,0,5,4
397,12400,4,3,11.88888889,25518,23,2197000,961166.6667,34.83333333,41,,,,,,5400,4,6,483,0,0,0,2,0,0,5,4
398,15500,2,2,30.25,7207,55,239400,239400,28,28,,,,,,2300,3,5,260,0,5000,1365,1,0,0,0,4
399,8076.923077,2,2,13.72727273,16168,30,910000,677642.8,51.75,77,,,,,,6533.3,7,10,861,0,0,0,0,0,1,50,4
400,11556.25,3,3,57.72222222,30486,125,1005000,540726.3333,171.9666667,217,,,,,,6614.683333,5,12,798,0,18591,6000,0,0,7,20,4
401,38666.66667,2,2,8.909090909,34547,22,2000000,1664782,39,71,,,,,,12760,8,17,1291,0,306100,63000,1,0,0,10,4
402,25133.33333,5,4,26.57692308,42665,57,800200,260616.6667,12.83333333,24,,,,,,13250,5,25,902,0,50000,10000,1,0,0,12,4
403,19428.57143,3,3,6.823529412,16382,16,630911,576100.6667,27.33333333,30,,,,,,6850,5,9,1122,0,12000,12000,1,0,0,5,4
404,6313.043478,6,4,6.444444444,9939,23,516651,432784.3333,109.5,164,,,,,,3820,4,13,344,0,0,0,1,0,1,0,4
405,1851.851852,4,3,10.05,4549,32,500100,469433.3333,60.66666667,80,,,,,,1900,5,8,515,0,0,0,1,0,0,5,4
406,34318.18182,4,3,11.63157895,81203,47,1279358,894062,68.5,87,,,,,,16050,7,14,2445,1,0,0,1,0,0,10,4
407,54000,1,1,10.33333333,14424,21,1400000,620000,55.83333333,91,,,,,,3466.666667,2,3,1739,0,5680,3680,1,0,0,0,4
408,8545.454546,2,2,4.75,26000,9,1257400,520240,31.33333333,48,,,,,,10695,8,13,271,1,0,0,2,0,0,5,4
409,10750,4,3,5.388888889,27712,13,838112,606183,47.75,62,,,,,,10683.33333,7,15,2822,0,77000,77000,1,0,0,10,4
410,23881.73914,5,4,8.407407407,84722,22,5421000,3171127.167,65.5,107,,,,,,19391.7,6,15,4320,1,0,0,2,0,0,0,4
411,9900,4,3,10.58333333,9420,40,1234000,536640.5,286.3333333,474,,,,,,2846.666667,3,6,1351,0,2960,2960,2,0,0,10,4
412,16724.13793,5,5,9.545454546,42050,48,1000000,373790,6.6,11,,,,,,11755.55556,5,6,1908,1,140000,80000,1,0,0,10,4
413,2000,2,1,7,1775,11,700200,205866.6667,43.83333333,114,,,,,,8533.333333,1,2,2279,0,200000,200000,0,0,0,60,4
414,19538.46154,2,2,4.2,6000,13,1000000,1.00E+06,22,22,,,,,,48633.33333,9,15,4006,0,600000,135000,1,0,0,10,4
415,11800,2,2,3.111111111,9921,6,3005000,1146600,75.66666667,118,,,,,,8466.666667,4,8,794,0,150000,50000,1,0,0,10,4
416,13646.15385,8,6,9.190476191,43629,38,701600,461400,27.3,38,,,,,,10600,5,6,619,0,0,0,1,0,0,0,4
417,26720,3,2,12.77777778,10099,41,500000,386666.6667,30.66666667,33,,,,,,5241.666667,3,8,2843,2,0,0,1,0,0,0,4
418,5000,1,1,4.666666667,9002,7,612200,233314.1667,29,51,,,,,,500,1,2,162,0,0,0,0,2,2,80,4
419,10000,1,1,44.4,15137,56,500176,211052.5,53.16666667,114,,,,,,1800,3,5,589,0,0,0,0,0,1,60,4
420,2222.606316,3,3,12.61538462,36822,57,513570,407390,38.33333333,52,,,,,,7016.666667,6,10,381,0,7000,5000,1,0,1,0,4
421,14375,2,2,8.333333333,26068,16,85000,77500,36,55,,,,,,8800,4,6,887,0,0,0,1,0,0,0,4
422,9285.714286,2,2,18.25,20661,34,519300,197317.4167,39.58333333,57,,,,,,6000,4,9,1145,0,0,0,2,0,0,0,4
423,14705.88235,3,2,15.30769231,16369,32,450000,393333.3333,7.666666667,10,,,,,,3800,4,7,1268,0,0,0,0,0,0,30,4
424,27135.13514,4,4,10.41666667,59329,24,713000,545266.6667,29,50,,,,,,31177.77778,11,77,1083,1,86079,30000,8,0,10,0,4
425,14193.54839,3,3,29.27777778,22946,88,5050000,1899756.667,80.16666667,170,,,,,,5400,3,4,2393,0,0,0,3,0,0,5,4
426,11272.72727,2,2,20.45454546,73149,52,1000000,453733.3333,21,45,,,,,,5200,3,5,534,0,3000,3000,0,0,1,81,4
427,46000,3,2,15.2,81415,25,3014000,1730666.667,54.33333333,81,,,,,,60226.66667,12,43,1685,0,100000,100000,3,0,0,0,4
428,14780,10,5,14.9375,91368,85,700700,304340,44,71,,,,,,10366.66667,5,12,157,0,80000,80000,1,0,0,8,4
429,10166.66667,4,4,7.45,8910,20,290000,173000,148.75,296,,,,,,6850,5,9,1185,0,3000,3000,0,2,1,50,4
430,8500,2,2,52,62565,97,205001,105001,43.5,91,,,,,,800,3,7,298,0,0,0,0,0,1,60,4
431,20166.66667,2,2,17.36363636,14657,37,1008000,927857.5,79,84,,,,,,4100,4,9,2872,0,0,0,1,0,0,16,4
432,2588,2,2,3.444444444,7175,9,6219900,4226709.667,116,207,,,,,,890,2,6,334,0,0,0,0,0,1,50,4
433,2000,1,1,2,13430,4,500000,129809.8333,10.16666667,20,,,,,,10702.22222,7,18,700,0,44000,34000,0,3,0,150,4
434,14040.42632,4,3,15.6,44401,76,5000000,3400000,141.5,146,,,,,,383.3333333,2,3,2634,0,12000,10000,1,0,0,10,4
435,2000,1,1,9.6,4135,20,1000000,457533.3333,79,115,,,,,,13708.33333,6,19,2908,0,6500,6500,0,0,0,50,4
436,20000,1,1,5.833333333,23149,14,500000,259649.8,12.4,17,,,,,,6558.333333,4,5,339,1,46000,30000,1,0,0,0,4
437,5530.612245,3,3,14.06666667,5831,36,1141300,501228.8333,200.1666667,365,,,,,,8500,10,21,1181,0,29000,21000,0,0,6,30,4
438,3051.282051,8,3,15.41935484,33368,61,1700200,603831.3333,109.1666667,236,,,,,,800,3,8,137,0,273000,70000,0,4,4,50,4
439,49480,4,3,9.409090909,39965,48,1720200,1043761,70.66666667,113,,,,,,14825,10,17,1066,1,0,0,1,0,0,0,4
440,8000,1,1,42.16666667,18728,138,168100,125557.3333,65,79,,,,,,800,1,1,1480,0,0,0,2,0,0,0,4
441,8048.780488,3,3,10.52941177,27825,31,2992700,1431800,116.6,236,,,,,,3900,4,19,1192,0,0,0,0,1,1,80,4
442,3000,1,1,6.833333333,6032,9,800025,246618,15.16666667,25,,,,,,2208.333333,2,3,2506,1,50000,50000,0,0,1,65,4
443,9260.869565,6,5,20.73529412,28159,81,348000,219691.6667,142,235,,,,,,15092.12222,8,22,1150,0,98000,80000,1,0,3,12,4
444,13028.57143,3,3,8.055555556,7761,29,1200000,556860,45.4,59,,,,,,16389.86667,9,12,1599,0,9896,2000,1,0,0,5,4
445,2384.615385,3,1,20,3424,83,231665,168291,61.66666667,104,,,,,,866.7,3,6,760,0,0,0,1,0,0,5,4
446,4852.941177,2,2,8.25,20012,18,1515273,1172192,11,22,,,,,,5260,3,3,1780,0,0,0,1,0,0,0,4
447,5131.578947,10,4,8.022727273,18827,22,501000,282165.6667,34,55,,,,,,10500,7,43,3614,0,4000,3000,1,0,4,10,4
448,20542.16868,11,7,13.98333333,41936,49,1000500,698337.5,65.25,93,,,,,,25860,10,35,1530,0,0,0,1,0,0,10,4
449,25920,10,9,7.72,73380,45,4000000,1779112.333,58.66666667,70,,,,,,40944.44444,8,15,1151,2,0,0,1,0,0,5,4
450,3581.395349,5,4,8.238095238,47852,37,441900,219756.6667,36,78,,,,,,6680,5,8,1722,0,0,0,3,0,0,5,4
451,10000,2,1,17.125,12627,37,880000,194964.8333,217.8333333,488,,,,,,1091.666667,1,3,2468,0,5500,5500,0,0,1,65,4
452,6000,1,1,15.75,6112,26,3002600,2552756.5,77.5,101,,,,,,4822.2,5,7,745,0,0,0,1,0,0,5,4
453,4250,2,2,15.81818182,4273,26,508500,267550,49.5,88,,,,,,1100,3,4,247,0,0,0,0,0,1,60,4
454,13900,3,3,27,20052,43,200000,2.00E+05,28,28,,,,,,5400,6,8,2711,0,0,0,1,0,0,5,4
455,21571.42857,3,3,11.73333333,17008,26,1000000,806666.6667,34,48,,,,,,5100,4,6,2640,0,0,0,1,0,0,5,4
456,10743.58974,4,4,18.33333333,28716,44,1100000,984000,42.6,75,,,,,,9966.666667,9,17,473,0,10000,10000,2,0,0,0,4
457,5915.694737,17,4,4.873417722,14876,24,1655376,1117788,56.5,90,,,,,,6300,6,39,620,0,0,0,0,0,1,17,4
458,2000,2,1,6.428571429,1775,11,700200,205866.6667,43.83333333,114,,,,,,8533.333333,1,2,2457,0,200000,200000,0,0,1,45,4
459,2000,1,1,3.166666667,820,8,206500,128333.3333,35.5,64,,,,,,200,1,1,1645,0,0,0,0,0,0,20,4
460,583.3333333,2,1,10.18181818,6357,17,323200,161316.6667,31.33333333,66,,,,,,350,3,5,744,0,0,0,0,0,1,75,4
461,5000,1,1,7.5,1394,12,380000,340000,27,35,,,,,,352.5333333,0,0,0,0,9187,5288,1,0,0,10,4
462,5250,3,3,19.17647059,10449,47,557800,371237.5333,208.7166667,347,,,,,,3100,4,5,881,0,0,0,0,0,1,50,4
463,25000,2,2,5.8,12314,9,500000,5.00E+05,21,21,,,,,,4477.777778,5,8,461,0,12000,10000,1,0,0,10,4
464,33060.24096,6,6,8.580645161,120040,30,3500001,1075000.167,55.5,97,,,,,,172316.6667,8,11,833,1,0,0,1,0,0,5,4
465,19842.10526,2,2,13.66666667,22422,35,2074860,1059810,261.6666667,393,,,,,,7783.333333,8,10,2086,0,84400,78900,1,0,1,0,4
466,27111.11111,4,3,23.38461539,37631,67,1802800,707140,91.6,104,,,,,,9293.277778,8,22,500,0,19479,10000,1,0,0,6,4
467,8200,3,3,11.8,6621,25,66400,43650,11.5,20,,,,,,4633.333333,5,13,1297,0,22000,13000,1,0,0,5,4
468,2000,1,1,23,8227,46,95000,37780.4,60,109,,,,,,200,1,2,282,0,0,0,1,0,0,16,4
469,24285.71429,4,3,10.38095238,21193,22,1902188,591848,126,271,,,,,,7300,5,18,978,0,0,0,1,0,0,10,4
470,9772.727273,2,2,22.42857143,17398,48,1545950,762616.6667,80.83333333,152,,,,,,14958.33333,9,18,1819,0,38000,30000,0,0,1,65,4
471,8222.222222,3,3,11.16666667,18000,32,1000000,725000,53.33333333,67,,,,,,4591.666667,3,4,561,1,0,0,1,0,0,5,4
472,31470.58824,6,4,16.86206897,42420,57,799118,510092,56,67,,,,,,25463.21839,7,13,2937,1,0,0,1,0,0,0,4
473,12147.05882,11,5,19.81818182,96534,102,407480,133370.3,40.9,67,,,,,,29738.88889,7,57,582,0,214300,51000,0,0,1,72,4
474,17594,9,7,15.41176471,71613,56,5001065,2193231.667,87.66666667,120,,,,,,12410,8,23,1671,0,6000,6000,2,0,0,10,4
475,38266.66667,5,2,25.78571429,32207,58,1865000,1120461.333,42.33333333,58,,,,,,7500,2,9,157,0,0,0,0,5,0,100,4
476,16900,8,7,13.52631579,29340,45,1048400,860841.8667,61.06666667,78,,,,,,7700,11,27,588,0,0,0,1,0,0,0,4
477,5000,1,1,15.33333333,6467,19,400000,199000,15.33333333,21,,,,,,4833.333333,4,7,1058,0,33000,30000,1,0,4,0,4
478,15000,2,1,4,4010,11,2559900,544066.6667,16.83333333,27,,,,,,4950,2,7,2082,0,99000,99000,1,0,0,10,4
479,45000,1,1,23.66666667,25322,36,1012432,545465.3333,54.16666667,78,,,,,,4700,2,3,1459,0,0,0,0,0,1,60,4
480,9000,1,1,1,8000,1,1066800,934612.4,50.8,90,,,,,,2191.666667,3,3,2026,1,0,0,1,0,0,0,4
481,5000,1,1,26.5,9119,89,906868,461034.6667,122.3333333,282,,,,,,500,1,1,355,0,0,0,1,0,0,5,4
482,20000,1,1,15.83333333,26929,29,1566600,885039.1667,211.1666667,392,,,,,,6425,3,12,1140,0,51000,48000,1,0,0,5,4
483,1600,2,2,1,100,1,502880,170225,85.25,159,,,,,,3933.333333,8,17,1572,1,0,0,1,0,0,10,4
484,36818.18182,3,3,14.28571429,60709,28,230000,196333.3333,23.83333333,32,,,,,,19833.33333,5,12,514,1,120000,120000,0,0,1,75,4
485,7550,4,2,5.642857143,19824,20,1100850,613509.5333,56.06666667,92,,,,,,9833.333333,2,4,1096,0,370000,100000,1,0,1,0,4
486,29088.88889,3,2,63.83333333,69218,136,2000450,535583.3333,68.33333333,123,,,,,,7708.166667,5,13,1035,0,7898,4898,1,0,7,5,4
487,500,1,1,2,133,3,600990,530990,39,49,,,,,,300,2,12,172,0,0,0,1,0,0,5,4
488,500,1,1,29.83333333,10093,73,180593,60658.66667,37.66666667,58,,,,,,1900,3,10,2423,0,0,0,1,0,0,0,4
489,1384.615385,2,2,4.727272727,4165,15,639400,338329.8333,33.16666667,52,,,,,,715.375,3,11,707,0,3323,3323,0,2,1,100,4
490,2000,1,1,19,5701,32,505680,241115.8,33.6,52,,,,,,200,1,5,392,0,0,0,0,0,1,50,4
491,2750,2,1,12.91666667,3015,34,505000,314253.1667,54.5,84,,,,,,2800,3,7,1070,0,0,0,1,0,0,5,4
492,10000,1,1,15.16666667,12232,61,1339908,380658,28.75,52,,,,,,1888.888889,2,2,742,0,14000,14000,1,0,0,15,4
493,13200,2,2,10.33333333,30172,17,1370000,694000,57.6,72,,,,,,9233.333333,6,11,1254,1,0,0,1,0,0,0,4
494,63000,1,1,6,36960,19,629199,297649.5,23,31,,,,,,19232.51379,9,17,4083,0,300000,300000,0,0,1,20,4
495,8780.487805,3,2,26.5,15709,61,113200,83600,152.5,204,,,,,,3500,4,10,3619,1,0,0,1,0,0,0,4
496,6000,1,1,2.5,549,3,283000,149131.4,22.6,33,,,,,,900,2,2,738,0,0,0,1,0,0,5,4
497,9192.307692,7,5,15.66666667,96534,102,407480,133370.3,40.9,67,,,,,,11338.88889,7,53,500,0,214300,51000,0,0,2,25,4
498,1000,1,1,10.5,1406,13,266450,114462.5,21.55,28,,,,,,400,2,3,1787,0,0,0,1,0,0,5,4
499,18000,1,1,15.66666667,22091,39,805000,420500,55.16666667,77,,,,,,500,2,6,1024,0,0,0,3,0,0,0,4
500,11000,1,1,17,21938,21,4804070,1206685,40.66666667,79,,,,,,39288.88889,7,16,2436,0,87000,70000,2,0,1,10,4
501,7500,2,1,2.857142857,7502,7,191890,137656.6667,13.16666667,30,,,,,,1250,2,3,753,0,0,0,0,2,0,100,4
502,3451.612903,4,3,8.208333333,11019,23,972215,603410.5,159.4,232,,,,,,3026.666667,8,12,325,0,12000,3000,1,0,0,10,4
503,4688.888889,3,2,13.27777778,6342,30,705200,344480,83.2,126,,,,,,860,2,3,1799,0,17800,17800,1,0,0,5,4
504,60000,1,1,44.5,21260,78,410010,175248.8333,35.16666667,62,,,,,,9550,9,16,1253,0,0,0,1,0,0,15,4
505,13456.25,3,2,5.384615385,18343,14,400600,196017.4167,50,75,,,,,,923.9166667,2,3,764,0,4967,2000,2,0,0,0,4
506,500,1,1,10,1788,11,1000100,276516.6667,21.16666667,26,,,,,,800,3,5,222,0,0,0,5,0,1,5,4
507,26666.66667,2,2,17.66666667,31313,30,19800,11080,18.16666667,41,,,,,,8300,5,6,411,0,0,0,1,0,0,5,4
508,20000,2,1,25.08333333,39469,53,1524100,804266.6667,82.16666667,115,,,,,,8456.565657,2,4,182,0,140000,50000,1,0,0,5,4
509,50000,1,1,14.66666667,82471,33,5000000,2833333.333,72.33333333,97,,,,,,24666.66667,9,22,4136,0,120000,120000,1,0,0,5,4
510,35000,1,1,11.66666667,20719,28,1021000,816716.6667,52.66666667,78,,,,,,7608.333333,4,7,584,1,0,0,1,0,1,10,4
511,4055.555556,4,3,31.72727273,17535,136,101900,54678.8,25.33333333,43,,,,,,1516.666667,3,11,688,0,5000,5000,1,0,1,5,4
512,23000,1,1,10.66666667,26578,13,66600,50844.83333,18.66666667,30,,,,,,33590,12,65,2293,0,0,0,1,0,0,10,4
513,50000,1,1,8,15436,15,850000,710800,91.16666667,146,,,,,,7400,8,11,626,0,0,0,1,0,0,5,4
514,500,1,1,24.33333333,36475,33,1003290,484810,57.66666667,90,,,,,,3650,2,4,1485,0,0,0,1,0,0,0,4
515,9000,4,2,17.81818182,7509,47,162221,89356.83333,86.73333333,251,,,,,,1205,4,8,430,0,2840,2840,0,0,1,25,4
516,24633.33333,3,2,7.888888889,8700,21,500200,410100,16.16666667,27,,,,,,3600,2,3,540,0,0,0,1,0,0,0,4
517,45857.14286,3,3,5.6,71180,20,35800,16270,5,9,,,,,,8027.722772,4,5,2724,1,800000,300000,1,0,0,0,4
518,5000,1,1,2,5054,2,4005400,1445038.833,53.83333333,110,,,,,,2900,4,9,1185,0,0,0,1,0,0,5,4
519,500,1,1,17,7941,26,500200,125093.3333,16.66666667,23,,,,,,700,1,1,519,0,0,0,1,0,0,10,4
520,8000,2,1,12.91666667,7663,31,321050,162013,47.5,84,,,,,,4270,5,9,1392,0,0,0,0,0,1,55,4
521,500,1,1,26,3371,26,1100000,407466.6667,27.66666667,60,,,,,,700,1,1,171,0,0,0,1,0,0,10,4
522,3000,1,1,9.333333333,724,22,67520,58173.33333,183,262,,,,,,450,2,3,654,0,0,0,1,0,0,15,4
523,14250,8,4,17.125,54406,45,1011700,421700,55.8,96,,,,,,5200,6,31,589,0,0,0,1,0,9,10,4
524,35270.27027,3,3,17.35294118,31124,55,990000,651933.3333,113.3333333,161,,,,,,14240.27273,6,9,984,0,21968,10000,1,0,1,0,4
525,8800,3,1,11.8,19826,22,304600,146245.0667,18.6,36,,,,,,4291.666667,4,22,347,0,35500,30000,1,6,7,10,4
526,1625,2,2,8.5,3300,19,1000400,588700,41.33333333,69,,,,,,3925,3,6,1210,0,0,0,1,0,0,10,4
527,24571.42857,2,2,7.416666667,9245,22,942400,380466.6667,23.66666667,32,,,,,,5158.95,5,8,2063,0,5505,5505,0,0,2,75,4
528,38823.52941,2,2,57.58333333,100769,164,1310000,656056.6667,60,113,,,,,,11311.11111,6,21,874,0,40000,40000,1,0,2,15,4
529,2500.005,2,1,9.5,10026,30,2005939,1068939,98.33333333,186,,,,,,15725.25253,6,10,1582,0,181000,50000,2,0,0,0,4
530,21428.57143,7,5,24.43333333,35994,92,821900,349411,118.5,218,,,,,,12100,5,9,1592,0,0,0,5,0,0,0,4
531,28000,1,1,44,6496,68,159000,115679,37.16666667,53,,,,,,6700,6,16,641,0,0,0,0,0,2,60,4
532,20000,1,1,3,24992,5,1500000,336986.6667,11.66666667,42,,,,,,23816.66667,6,7,1481,0,220000,50000,1,0,0,5,4
533,6600,1,1,2.666666667,1011,6,160000,100466.6667,2.666666667,3,,,,,,820,1,2,476,0,13000,13000,1,0,0,10,4
534,19000,3,2,10.6,21978,33,1140000,601663.3333,80.5,158,,,,,,1300,3,5,2174,0,0,0,1,0,0,10,4
535,72000,1,1,18.5,32091,42,1022880,447480,37.33333333,48,,,,,,5754.83871,4,5,586,0,22172,11000,1,0,0,0,4
536,4000,2,1,5.6,6817,16,361000,209426.6667,132.5,293,,,,,,598.6666667,1,4,67,0,2980,2980,1,0,0,0,4
537,50000,1,1,20,39441,70,201000,201000,40,40,,,,,,10100,4,6,683,0,0,0,1,0,0,5,4
538,4473.684211,2,2,10.54545455,5835,23,1690000,483666.6667,221,331,,,,,,2633.333333,3,5,334,0,2500,2000,1,0,0,10,4
539,51647.05882,3,3,4.352941177,20719,11,5017000,2686375,51,76,,,,,,25163.82222,8,14,1701,0,480000,430000,1,0,0,5,4
540,500,1,1,24.66666667,9687,28,202000,181250,47.35,90,,,,,,600,3,4,1023,0,0,0,1,0,1,5,4
541,11055.55556,8,6,20.97727273,18273,78,2002301,599733.8333,83.16666667,116,,,,,,5033.333333,6,13,617,0,10000,10000,0,0,2,25,4
542,24666.66667,2,2,11.16666667,2380,20,742200,393705.3333,60.33333333,140,,,,,,25700,9,13,1055,0,70000,50000,0,0,6,36,4
543,5000,1,1,5,5582,17,115090,81053.33333,15.93333333,24,,,,,,37583.33333,3,8,412,0,1200000,800000,1,0,0,10,4
544,17954.54546,3,3,26.5,45843,151,1410000,559246.6667,313,648,,,,,,8300,8,11,603,0,0,0,2,0,0,5,4
545,9900,4,3,10.58333333,9420,40,1234000,536640.5,281.1666667,474,,,,,,2459.875,3,6,1218,0,2079,2079,1,0,2,10,4
546,13870.96774,4,2,4.714285714,16095,10,440000,267000,11.4,23,,,,,,5732.533333,1,1,108,0,3988,3488,0,0,3,20,4
547,53333.33333,2,2,15.83333333,42650,36,1050000,706284.55,67.45,104,,,,,,12033.23333,8,27,802,0,75000,40000,0,1,0,20,4
548,2000,1,1,3.666666667,3700,9,507480,194991,59,121,,,,,,200,2,2,1383,0,0,0,1,0,0,0,4
549,6885.245902,5,4,9.384615385,11685,44,370000,124516.6667,60.33333333,122,,,,,,4440.666667,5,10,1064,0,5288,5288,0,0,17,55,4
550,5000,2,2,16.22222222,17042,29,3010000,931119,95.2,126,,,,,,7805.555556,3,4,270,1,0,0,1,0,0,5,4
551,13000,1,1,30.33333333,3263,81,344669,264651.6667,102.5833333,173,,,,,,2100,3,5,551,0,0,0,1,0,0,15,4
552,500,1,1,1,200,1,1000615,370152.5,16.7,27,,,,,,500,2,3,1932,0,0,0,0,6,1,150,4
553,20900,2,2,21.77777778,16155,52,503200,191703.75,32,46,,,,,,5000,3,4,667,0,2000,2000,1,0,1,10,4
554,31727.27273,3,3,32.54545455,33129,57,626910,626910,61,61,,,,,,6550,4,6,528,0,0,0,1,0,0,5,4
555,21500,2,1,45.66666667,24154,220,11324,11324,33,33,,,,,,5416.666667,3,6,2875,1,0,0,1,0,0,0,4
556,18000,1,1,18.16666667,31737,31,505200,188212,38.7,68,,,,,,7100,7,9,3499,0,2000,2000,1,0,0,0,4
557,14000,2,2,42.66666667,15309,64,1,1,1,1,,,,,,3836.666667,6,12,1782,0,10400,10400,1,0,0,10,4
558,5000,1,1,17,11519,25,1113672,702397,53.5,78,,,,,,5950,8,10,2194,0,0,0,2,0,1,10,4
559,16300,2,2,16.42857143,7446,23,307200,225166.6667,44.83333333,72,,,,,,3511.666667,4,16,273,0,5500,5500,1,0,0,5,4
560,12000,1,1,14.5,2181,19,238000,133107.8333,55.83333333,73,,,,,,2866.666667,1,2,391,1,0,0,1,0,0,10,4
561,14821.42857,6,6,9,56964,60,1408200,1104200,40.5,48,,,,,,10894.44444,9,33,735,0,97000,50000,3,0,0,0,4
562,6562.5,5,3,10.4,21277,22,304600,146245.0667,18.6,36,,,,,,4466.666667,4,16,256,0,30000,30000,1,0,2,0,4
563,9928.571429,5,5,9.454545455,11473,23,663000,498333.3333,14.66666667,22,,,,,,5600,7,11,342,0,0,0,1,0,0,5,4
564,2000,1,1,3.8,2082,6,334280,92048.33333,18.33333333,27,,,,,,50466.66667,7,14,1134,1,276000,150000,1,0,0,0,4
565,10000,3,3,11.71428571,23110,20,320600,128901.5,12,18,,,,,,4100,4,7,485,0,0,0,0,0,3,75,4
566,4560,3,3,8.933333333,5069,28,305350,162434.5,23.33333333,33,,,,,,1600,3,4,288,0,100000,50000,1,0,0,10,4
567,19690.47619,7,6,14.2,39352,56,1965400,847535,48.83333333,102,,,,,,700,1,2,132,0,0,0,1,0,0,5,4
568,9571.428571,8,4,16.44736842,28338,73,1006001,495649.1667,201.3333333,452,,,,,,3500,6,16,2300,0,0,0,1,0,2,10,4
569,4257.575758,7,4,7.193548387,13988,20,220000,87818.33333,6,13,,,,,,2200,4,11,776,0,0,0,0,0,0,20,4
570,10000,2,1,3.375,9326,12,429400,240660,185.3333333,340,,,,,,2700,3,5,226,0,0,0,1,0,0,15,4
571,8157.894737,5,3,7.814814815,19029,23,654000,431483.3333,81,131,,,,,,3800,5,23,760,0,0,0,8,0,4,5,4
572,18549.45055,10,8,8.666666667,57232,34,2501000,1517946,75,95,,,,,,46383.43333,8,15,1702,1,440000,120000,1,0,0,0,4
573,5000,1,1,6.666666667,2909,8,320000,320000,34,34,,,,,,500,1,2,1357,0,0,0,2,0,0,0,4
574,7500,2,1,2.857142857,7502,7,191890,137656.6667,13.16666667,30,,,,,,1250,2,3,615,0,0,0,0,4,0,100,4
575,33636.36364,2,2,5.272727273,50888,12,6900,6900,1,1,,,,,,9000,6,7,1510,0,0,0,1,0,0,0,4
576,22125.39683,4,3,8.666666667,17798,49,2591109,853518.1667,52.33333333,124,,,,,,4216.666667,3,6,1758,1,0,0,2,0,0,0,4
577,20000,1,1,19.5,20502,22,81600,81600,8,8,,,,,,8141.666667,7,10,1003,1,0,0,1,0,0,0,4
578,17117.64706,3,2,9.923076923,38670,34,1330000,660875,22,36,,,,,,2900,3,4,1264,0,0,0,1,0,0,5,4
579,32500,3,2,8.444444444,88228,20,500000,5.00E+05,9.5,12,,,,,,12416.66667,3,7,2661,0,70000,70000,2,0,0,10,4
580,28210.52632,2,1,3.25,30180,13,54800,54800,2,2,,,,,,11000,4,8,1845,1,0,0,1,0,0,10,4
581,21070,4,3,9.166666667,39915,47,942731,410843.8,26.6,37,,,,,,9850,11,23,686,0,0,0,1,0,0,0,4
582,11000,2,2,3.333333333,10702,9,401000,267194.6667,42.66666667,73,,,,,,5655.555556,5,9,1799,1,0,0,1,0,0,5,4
583,7500,1,1,5,1177,5,1280800,457691.3333,44.16666667,132,,,,,,1500,2,3,417,0,0,0,1,0,0,0,4
584,5000,1,1,31,56121,65,903200,460366.6667,80.33333333,158,,,,,,500,1,2,192,0,0,0,1,0,0,0,4
585,26880.0012,3,3,10.66666667,18728,30,2511394,1728696.4,144.2,214,,,,,,0,1,1,70,0,0,0,1,0,0,15,4
586,6920,7,4,14.22857143,30864,69,490200,208016.6667,57.83333333,95,,,,,,6133.333333,3,12,2462,0,40000,40000,5,0,5,0,4
587,8518.518519,4,3,16,66920,85,620000,447606.8,31.4,44,,,,,,31800,7,24,965,0,10000,10000,1,0,0,5,4
588,500,1,1,15.33333333,1576,25,147200,90384.83333,27.66666667,43,,,,,,200,1,2,1039,0,0,0,1,0,0,10,4
589,10000,2,1,17.75,12482,40,490190,419962.25,388.5,438,,,,,,3583.333333,2,4,468,0,50000,50000,1,0,0,10,4
590,5000,1,1,2.2,2640,5,1120000,572286.5333,31.46666667,40,,,,,,14300,9,17,3051,0,0,0,2,0,0,5,4
591,115000,1,1,15.83333333,26450,26,4726534,3085225.6,146.8,236,,,,,,7900,3,5,729,0,0,0,1,0,0,0,4
592,20654.54546,5,4,18.53125,58607,86,4200000,3033666.667,87.16666667,165,,,,,,17800,10,20,757,0,100000,50000,1,0,0,5,4
593,10000,4,3,9.384615385,22164,26,1000000,474516.6667,12.66666667,39,,,,,,42666.66667,1,1,543,0,1066000,500000,1,0,1,5,4
594,28076.92308,3,3,11.53333333,90748,36,2001790,794248.3333,19,28,,,,,,15472.22222,4,5,664,1,0,0,2,0,0,5,4
595,19205.88235,2,2,12.33333333,23527,21,300000,159850,28,51,,,,,,6500,7,21,670,0,0,0,1,0,0,5,4
596,3000,1,1,2,5000,3,5000200,1953230.667,96.75,135,,,,,,15650,12,19,2790,0,0,0,0,0,0,40,4
597,2000,1,1,9.166666667,2655,16,999329,432682.6667,30,47,,,,,,200,1,9,74,0,0,0,,,,,5
598,10000,1,1,5.333333333,6045,12,2000200,791262.3333,27.5,43,,,,,,1000,1,1,342,0,0,0,,,,,5
599,65000,1,1,19.83333333,38367,34,30800,30800,21,21,,,,,,12600,4,7,3173,0,0,0,,,,,5
600,19361.11111,7,7,3.675675676,10280,12,842609,432049.8,10,17,,,,,,15100,8,14,1964,0,7500,4500,,,,,5
601,20000,3,1,8.277777778,10287,17,500000,434100,15.83333333,30,,,,,,4250,3,8,3467,0,3300,2000,,,,,5
602,33285.71429,4,3,2.714285714,30861,6,14900,14900,1,1,,,,,,19928.57143,3,11,935,0,410000,400000,,,,,5
603,18677.41936,5,2,8.96,37125,29,250600,250600,19,19,,,,,,13158.33333,7,16,1964,1,459000,80000,,,,,5
604,28736.48649,10,7,5.956521739,52707,35,1497667,483967,16.33333333,28,,,,,,21100,8,29,3227,0,0,0,,,,,5
605,10133.33333,2,2,4.7,16165,10,2000000,1575999,53.33333333,69,,,,,,10540,9,24,1579,0,22000,22000,,,,,5
606,15000,1,1,5.25,1982,8,502000,272350,22.5,37,,,,,,500.1,2,3,1981,0,0,0,,,,,5
607,12857.14286,2,2,18.91666667,3355,28,902640,487600.1667,33.16666667,45,,,,,,5533.333333,4,6,1763,1,0,0,,,,,5
608,50000,2,1,9.5,55286,30,502800,286375,119.8,233,,,,,,164716.6667,7,10,1552,0,4300000,1700000,,,,,5
609,16000,1,1,6.666666667,852,10,10000000,1809726.833,18.5,36,,,,,,3500,3,6,1418,0,0,0,,,,,5
610,18514.28571,6,4,2.766666667,32150,30,2172000,989333.3333,42.83333333,51,,,,,,10300,6,13,2700,1,0,0,,,,,5
611,14000,2,1,6.166666667,8772,9,500200,313325.3333,21.33333333,41,,,,,,11472.22222,3,5,797,1,110000,50000,,,,,5
612,18416.66667,3,3,6.625,18420,15,784775,348655,9,12,,,,,,8522.222222,3,7,2187,1,0,0,,,,,5
613,25400,3,3,9.2,58038,30,20000,20000,9,9,,,,,,1800.1,4,14,2290,0,0,0,,,,,5
614,66000,1,1,14.33333333,20020,18,1002000,638392.2667,35.06666667,46,,,,,,7266.9,7,11,955,0,0,0,,,,,5
615,15973.21429,5,5,7.3,16644,31,5000600,1090848.333,17.5,21,,,,,,15310,6,10,3495,0,0,0,,,,,5
616,12285.71429,2,2,26.71428571,6303,45,978273,524246.25,48,86,,,,,,900,2,3,415,0,0,0,,,,,5
617,13537.31343,5,5,6.793103448,72700,20,5000000,1188487.667,12.16666667,20,,,,,,17100,7,13,4293,0,0,0,,,,,5
618,29025.64103,4,4,7.375,63041,18,5000000,1545381,23,54,,,,,,22060.26453,5,9,1520,1,24000,18000,,,,,5
619,500,3,3,6.583333333,2982,23,2174200,970050,50.66666667,75,,,,,,4800,3,3,1178,0,12000,6000,,,,,5
620,34074.07407,3,3,8.666666667,36223,26,3900000,2913655,18.66666667,30,,,,,,4000,1,2,1336,0,0,0,,,,,5
621,11230.76923,3,3,15.38461539,27682,39,753923,365570,48.16666667,84,,,,,,3300,3,13,205,0,0,0,,,,,5
622,19200,2,2,18,7257,44,828200,579130.1667,44.16666667,68,,,,,,7200,3,6,2158,0,44500,25000,,,,,5
623,10000,1,1,17.5,3335,23,320000,320000,12,12,,,,,,1000,1,1,467,0,15000,5000,,,,,5
624,50000,1,1,29,98480,38,1036100,990966.6667,95,164,,,,,,77133.33333,8,14,2152,0,2429860,256000,,,,,5
625,7750,4,2,7.722222222,7605,25,300000,210000,30.5,43,,,,,,1100,2,5,145,0,0,0,,,,,5
626,1666.666667,2,2,10.09090909,7761,20,959513,598213.4333,29.26666667,62,,,,,,3900,2,3,826,0,0,0,,,,,5
627,7187.5,2,2,11.36363636,22019,27,1000000,377645.5,31.83333333,38,,,,,,6259.733333,5,7,2350,0,20000,20000,,,,,5
628,12333.33333,2,2,10.85714286,18200,31,805000,521666.6667,131.3333333,217,,,,,,3100,4,7,498,0,0,0,,,,,5
629,4238.095238,3,2,3.125,12005,9,1000,1000,1,1,,,,,,4250,7,12,408,0,0,0,,,,,5
630,3000,1,1,11.33333333,2396,13,491200,210197.3333,47,83,,,,,,300,1,3,67,0,0,0,,,,,5
631,28363.63636,2,2,19.54545455,31236,30,500000,5.00E+05,19,19,,,,,,39731.38889,2,3,1353,0,1653930,450000,,,,,5
632,8625,4,4,15.90909091,29475,35,1059300,678466.6667,56.16666667,88,,,,,,2050,3,3,762,0,0,0,,,,,5
633,3000,1,1,17.33333333,4036,37,350566,211801,52,82,,,,,,1200,3,4,1031,0,0,0,,,,,5
634,4727.272727,3,2,22,28619,82,3169057,1311557,69,101,,,,,,6733.333333,4,15,1197,1,0,0,,,,,5
635,6923.076923,2,1,3.222222222,3367,8,684500,343050,14.75,22,,,,,,600,1,2,391,0,0,0,,,,,5
636,11600,1,1,7,1479,17,48500,48500,18,18,,,,,,10310,4,10,1429,1,0,0,,,,,5
637,30363.63636,6,4,32.96,32725,69,2000000,851418,103.1666667,131,,,,,,6500,3,7,600,0,0,0,,,,,5
638,16310.34483,5,5,10.16,20104,38,1495242,952765.8333,57,89,,,,,,7300,5,8,820,0,200000,200000,,,,,5
639,23513.51351,5,5,36.57692308,42134,67,30000,30000,9,9,,,,,,10900,6,15,3896,0,30000,30000,,,,,5
640,20000,1,1,11.66666667,4147,16,304672,243654,32.33333333,48,,,,,,13800,4,7,1371,1,0,0,,,,,5
641,7045.454546,3,2,23.2,340075,77,1429601,592100.1667,102.5,208,,,,,,17681.42222,9,14,4034,0,105000,50000,,,,,5
642,2964.285714,4,3,17.52380952,15778,35,3300001,1662501,32.5,54,,,,,,2166.666667,3,6,564,0,2000,2000,,,,,5
643,15880,3,3,15.27777778,10607,33,1733000,798000,74.95,125,,,,,,2700,4,7,246,0,0,0,,,,,5
644,2000,1,1,10.8,5069,19,800000,548033.3333,62.5,104,,,,,,2300,4,6,1210,0,0,0,,,,,5
645,3000,3,2,12.125,7933,23,610889,318689,103.8,186,,,,,,1127.777778,3,7,235,0,10000,10000,,,,,5
646,41538.46154,4,2,10.04761905,63140,30,5005000,3129000,30,47,,,,,,29155.55556,8,29,2529,1,0,0,,,,,5
647,5753.333333,3,3,13.27272727,3940,29,122900,82840,55,81,,,,,,4450,5,9,877,0,0,0,,,,,5
648,2000,2,1,13.18181818,10032,47,2173800,576488.6667,84.06666667,150,,,,,,400,1,12,120,0,0,0,,,,,5
649,7000,1,1,16,13430,33,490000,224942.1333,45.4,88,,,,,,932.6666667,1,1,222,0,4188,4188,,,,,5
650,19700,2,2,14.66666667,50441,44,3612800,1644800,128.6,258,,,,,,32256.94444,11,18,1164,1,111978,60000,,,,,5
651,8628.571429,2,1,33.61111111,13234,60,690764,203680.8667,14.1,20,,,,,,800,1,3,1812,0,0,0,,,,,5
652,66086.95652,2,2,18.33333333,477032,43,40000000,11650000,59.33333333,71,,,,,,87742.55303,5,11,3843,1,1221944,600000,,,,,5
653,7000,3,3,11.6,18346,20,2197000,961166.6667,34.83333333,41,,,,,,6900,4,6,578,0,3000,3000,,,,,5
654,5733.333333,3,3,10.38461539,13388,17,678603,234703,15.33333333,22,,,,,,1500,3,5,302,0,0,0,,,,,5
655,5250,2,2,12.875,26053,45,170980,170980,86,86,,,,,,1100,2,2,715,0,0,0,,,,,5
656,40000,2,1,40.81818182,48649,97,500300,326312.25,49.33333333,71,,,,,,19020,11,35,1176,0,3000,3000,,,,,5
657,500,2,2,2.25,792,4,729800,166280,9.166666667,19,,,,,,4595.454545,2,4,1450,0,50000,50000,,,,,5
658,18875,3,1,10.375,29303,25,161247,161247,5,5,,,,,,3150,2,4,2112,0,0,0,,,,,5
659,18500,2,2,14.9,21460,39,913699,300431.8333,37,92,,,,,,3050,3,5,499,0,0,0,,,,,5
660,5000,1,1,9,1751,15,540100,176189.4,139.3,263,,,,,,1050,3,5,856,0,0,0,,,,,5
661,21179.24528,8,4,9.891891892,59833,33,5000200,2159533.333,64.33333333,85,,,,,,35842.85714,6,20,890,0,583000,250000,,,,,5
662,23272.72727,7,5,16.21875,17118,59,503800,345840,95.6,160,,,,,,17050,10,44,532,0,4000,3000,,,,,5
663,33548.3871,3,2,10.77777778,78270,24,2180000,1611766.667,69.16666667,109,,,,,,11700,4,6,2812,1,0,0,,,,,5
664,23666.66667,3,3,10.92857143,6104,32,202985,202985,6,6,,,,,,6500,3,8,2301,0,0,0,,,,,5
665,5000,2,1,4,5510,7,249100,249100,109,109,,,,,,3511.111111,6,11,1317,0,40000,40000,,,,,5
666,46551.72414,3,3,11.55555556,59766,28,5042100,3222766.667,20.66666667,24,,,,,,51988.92222,7,10,2456,1,1405000,265000,,,,,5
667,31048.78049,17,5,6.796875,90831,32,106846,69456,70.25,96,,,,,,8500,2,7,224,0,0,0,,,,,5
668,8600,2,1,25,26380,81,50000,50000,9,9,,,,,,700,2,4,199,0,0,0,,,,,5
669,16486.5946,5,3,8.703703704,100741,57,430001,320368.25,13.25,16,,,,,,25216.76667,7,19,2261,0,200000,200000,,,,,5
670,7428.571429,3,2,9.411764706,40689,50,61000,38800,10,13,,,,,,2300,3,5,534,0,0,0,,,,,5
671,15000,1,1,2.75,8767,4,165000,165000,15,15,,,,,,6500,5,7,906,0,0,0,,,,,5
672,55000,2,2,32.16666667,89123,42,994700,994700,4,4,,,,,,22490,10,18,1568,0,0,0,,,,,5
673,5950,5,3,9.666666667,10710,23,310000,162683.8,135.6,198,,,,,,1833.333333,1,1,544,1,0,0,,,,,5
674,9200,1,1,19,18266,24,1990241,1595120.5,41.5,65,,,,,,6320,8,13,1416,0,0,0,,,,,5
675,8066.666667,4,3,17.93333333,9991,41,1010600,664650,83.58333333,101,,,,,,2100,3,7,264,0,0,0,,,,,5
676,9076.923077,2,2,10.375,6559,21,500000,204550,42,76,,,,,,2300,2,3,387,0,0,0,,,,,5
677,6000,1,1,11,3868,12,200000,150000,29.5,51,,,,,,2800,5,10,2190,0,20000,20000,,,,,5
678,17714.28571,2,2,8.1,22336,16,2970,2925,1.5,2,,,,,,1800,3,4,3504,0,0,0,,,,,5
679,5000,2,1,10.28571429,8117,22,65500,36050,32.75,80,,,,,,500,1,4,357,0,0,0,,,,,5
680,8956.521739,2,1,32,13234,60,510764,173680.8667,11.26666667,20,,,,,,800,1,3,1632,0,0,0,,,,,5
681,18626.66667,7,5,5.166666667,115332,18,1766916,1766916,27,27,,,,,,6666.666667,5,10,1198,0,200000,50000,,,,,5
682,57500,1,1,29.66666667,26946,36,3360000,1478200,182.2,345,,,,,,6750,4,7,3880,0,0,0,,,,,5
683,36451.6129,3,3,20.44444444,61719,48,10059,7019.666667,2,3,,,,,,24848.64865,10,25,1092,0,135000,135000,,,,,5
684,5000,1,1,3.833333333,2837,7,2100000,716980.6667,40.83333333,50,,,,,,2000,4,4,1042,0,0,0,,,,,5
685,3830.769231,4,3,11.46153846,18906,48,368800,182150,42.83333333,64,,,,,,1790,3,5,1774,0,0,0,,,,,5
686,3062.5,4,2,16.21428571,4939,42,140000,104178,53.66666667,81,,,,,,400,2,4,117,0,1000,1000,,,,,5
687,16313.95349,4,3,10.3125,6784,27,505200,250783.3333,89.33333333,184,,,,,,4450,7,14,2312,0,0,0,,,,,5
688,53666.66667,5,2,14.35714286,81153,42,1500089,733355.6667,84.33333333,126,,,,,,203790,9,17,4333,0,3051216,600000,,,,,5
689,14166.66667,2,2,8.416666667,30360,19,27200,14476.83333,14.16666667,22,,,,,,4750,5,9,516,0,0,0,,,,,5
690,34000,1,1,17.5,58911,39,4000000,1123767,46.66666667,71,,,,,,15001.11111,8,10,660,0,21000,10000,,,,,5
691,3000,1,1,6.333333333,5187,8,176800,62900,5.75,13,,,,,,8350,7,15,602,0,2000,2000,,,,,5
692,13400,5,5,21.10714286,13938,53,1288860,1131485,56,89,,,,,,15150,13,40,587,0,0,0,,,,,5
693,6000,1,1,42.33333333,25096,65,2000800,784300,69.66666667,127,,,,,,4766.666667,1,2,192,1,2529800,600000,,,,,5
694,12000,1,1,16.83333333,14705,29,16530,6384,4.25,9,,,,,,1800,2,4,528,0,0,0,,,,,5
695,38379.31035,9,2,5.333333333,42353,17,1300600,790600,73.33333333,89,,,,,,14000,2,22,1576,0,0,0,,,,,5
696,3000,1,1,43.4,6317,74,38000,24580,6.666666667,8,,,,,,2411.111111,1,2,63,0,76000,76000,,,,,5
697,4654.545455,2,2,7.363636364,20182,25,400012,224012,34.8,72,,,,,,100,2,12,236,0,0,0,,,,,5
698,7000,1,1,14.83333333,17487,21,20000,15018.33333,4,5,,,,,,1700,3,4,4147,0,10000,10000,,,,,5
699,3000,1,1,27.5,4366,53,503590,199545,42.33333333,57,,,,,,300,1,1,737,0,0,0,,,,,5
700,26107.14286,5,2,19.60869565,26268,43,1000200,317366.6667,20.83333333,39,,,,,,15700,5,10,1595,0,0,0,,,,,5
701,7000,1,1,17.5,13892,34,13000,13000,7,7,,,,,,1700,4,8,1707,0,0,0,,,,,5
702,13636.36364,2,2,4.75,1947,17,64000,36450,5,8,,,,,,3066.666667,4,6,843,1,0,0,,,,,5
703,8000,2,2,6.333333333,24742,24,66100,39979,9.75,25,,,,,,1600,2,4,314,0,0,0,,,,,5
704,4945.945946,11,5,8.4375,14654,26,501000,282165.6667,34,55,,,,,,8000,7,43,3582,0,500,500,,,,,5
705,13627.90698,3,2,34.11111111,11204,61,372955,163607.25,56.7,70,,,,,,1000,2,4,140,0,0,0,,,,,5
706,5000,1,1,25,4293,43,2012606,784744.3333,67.83333333,110,,,,,,850.1,2,2,918,0,0,0,,,,,5
707,22375,2,2,17.28571429,46377,38,240000,240000,13,13,,,,,,2400,3,5,197,0,0,0,,,,,5
708,8000,1,1,7.166666667,7603,13,500120,291436.6667,31.16666667,41,,,,,,2000,3,5,756,0,0,0,,,,,5
709,17823.52941,3,3,11.875,18146,32,550000,5.00E+05,113,160,,,,,,55390.5,4,9,2013,0,1600000,650000,,,,,5
806,16500,3,3,15.66666667,10193,50,1476153,567065.5,75,150,,,,,,,,,,,,,,,,,6
950,6000,1,1,2,400,4,252100,209740,20.46666667,34,,,,,,,,,,,,,,,,,6
995,4545.454546,2,2,8.857142857,4046,17,200000,100250,11.5,21,,,,,,,,,,,,,,,,,6
1006,4000,1,1,26.16666667,9198,50,12900,12900,6,6,,,,,,,,,,,,,,,,,6
1130,5000,1,1,13.66666667,2995,22,310000,160633.3333,31.66666667,46,,,,,,,,,,,,,,,,,6
1141,18000,1,1,19.66666667,19596,41,500000,5.00E+05,67,67,,,,,,,,,,,,,,,,,6
1195,5000,1,1,4.833333333,3032,9,333200,271700,56,80,,,,,,,,,,,,,,,,,6
1228,14545.45455,6,6,2.75862069,27120,7,500000,5.00E+05,8,8,,,,,,,,,,,,,,,,,6
1389,29705.88235,5,5,11.31818182,50785,33,5008680,2310744.333,53.58333333,80,,,,,,,,,,,,,,,,,6
1437,41908.16327,9,9,7.289473684,37568,32,6020400,2040530.5,48.5,78,,,,,,,,,,,,,,,,,6
1559,29650,7,6,9.923076923,47381,45,3531100,1663483.833,22.83333333,32,,,,,,,,,,,,,,,,,6
1581,5000,1,1,1,4610,1,1500000,1150000,42,50,,,,,,,,,,,,,,,,,6
1627,6250,2,2,4.75,9232,11,1800000,939973,41.66666667,82,,,,,,,,,,,,,,,,,6
1687,10000,1,1,6,6363,12,176300,139150,10.5,11,,,,,,,,,,,,,,,,,6
1709,12925.92593,4,3,3.05,2202,11,451000,226036.5,28,51,,,,,,,,,,,,,,,,,6
1911,12800,2,2,8.666666667,2769,17,290000,138000,13.5,27,,,,,,,,,,,,,,,,,6
2020,7428.571429,3,3,11.92307692,9770,25,200200,140200,13.5,18,,,,,,,,,,,,,,,,,6
2312,44000,2,1,13.91666667,31337,42,4437200,3324850,85.75,130,,,,,,,,,,,,,,,,,6
2316,3571.431429,2,2,19.14285714,5751,28,1045935,529201.6667,31.33333333,55,,,,,,,,,,,,,,,,,6
2371,13687.5,5,5,7.368421053,7442,37,252100,209740,20.46666667,34,,,,,,,,,,,,,,,,,6
2518,50000,2,2,41.16666667,169269,112,1029500,447950,39.66666667,64,,,,,,,,,,,,,,,,,6
2522,10000,1,1,25.66666667,19242,55,1001100,607887.3333,83.16666667,166,,,,,,,,,,,,,,,,,6
2840,39000,2,1,1.111111111,1028,4,160400,160400,37,37,,,,,,,,,,,,,,,,,6
2842,20000,1,1,17.5,40385,23,771000,518500,19.25,34,,,,,,,,,,,,,,,,,6
2896,11280,3,2,4.785714286,248,13,3303000,2102456,33,48,,,,,,,,,,,,,,,,,6
2898,9000,1,1,22.5,6609,38,4800000,2650000,74,90,,,,,,,,,,,,,,,,,6
2960,10000,1,1,5,7699,5,2071737,1016215.2,17.8,29,,,,,,,,,,,,,,,,,6
2968,5000,1,1,2.5,8000,6,327981,159427,30,50,,,,,,,,,,,,,,,,,6
3021,2000,1,1,35.83333333,7716,51,392303,182883.8333,250.5,445,,,,,,,,,,,,,,,,,6
3029,3000,1,1,7,642,10,17500,15914.33333,5.333333333,7,,,,,,,,,,,,,,,,,6
3096,10750,2,2,16,17327,35,1005400,844966.6667,102.3333333,129,,,,,,,,,,,,,,,,,6
3140,2000,1,1,14.33333333,3497,26,1002000,402250,27.33333333,56,,,,,,,,,,,,,,,,,6
3181,6888.888889,5,5,2.625,1753,7,85245,82622.5,17,23,,,,,,,,,,,,,,,,,6
3215,18250,4,4,7.066666667,11463,22,570779,383811.5,29.25,47,,,,,,,,,,,,,,,,,6
3283,10000,1,1,9.333333333,3474,24,3300000,1543333.333,24.33333333,29,,,,,,,,,,,,,,,,,6
3544,63500,2,2,7.583333333,4963,14,500000,203491.6667,10.33333333,15,,,,,,,,,,,,,,,,,6
3549,40238.09524,2,2,12.91666667,50816,19,2103200,1509550,22.33333333,27,,,,,,,,,,,,,,,,,6
3571,20000,1,1,3.333333333,4963,6,550000,317000,15.2,29,,,,,,,,,,,,,,,,,6
3809,34000,1,1,8.333333333,34749,15,4300000,2100000,29,39,,,,,,,,,,,,,,,,,6
3838,31739.13044,2,2,13.08333333,20454,48,300000,108133.3333,4.333333333,6,,,,,,,,,,,,,,,,,6
3857,20000,1,1,14.16666667,41299,21,645700,505055.8333,42.16666667,69,,,,,,,,,,,,,,,,,6
3965,13000,1,1,7.833333333,5624,16,140000,140000,7,7,,,,,,,,,,,,,,,,,6
4251,8000,1,1,19.33333333,3818,41,500000,144666.6667,34.5,59,,,,,,,,,,,,,,,,,6
4407,35000,1,1,32.66666667,6388,42,212210,212210,38,38,,,,,,,,,,,,,,,,,6
4774,16000,1,1,19,15780,31,26899,26899,19,19,,,,,,,,,,,,,,,,,6
4946,54222.22222,2,1,70.14285714,60027,123,2211008,1300287.8,61.4,75,,,,,,,,,,,,,,,,,6
5000,16500,2,1,3.666666667,5351,6,70100,21664,7.6,17,,,,,,,,,,,,,,,,,6
5094,13000,1,1,10.5,2318,16,500000,348200,16.16666667,26,,,,,,,,,,,,,,,,,6
5157,3000,1,1,2.333333333,973,4,100383,68674,15,21,,,,,,,,,,,,,,,,,6
5208,3000,1,1,5.166666667,2703,12,20000,20000,4,4,,,,,,,,,,,,,,,,,6
5223,15000,1,1,29.33333333,14317,40,990000,990000,6,6,,,,,,,,,,,,,,,,,6
5255,17845.2381,8,8,7.568181818,68924,25,9000200,5928035.5,80.5,115,,,,,,,,,,,,,,,,,6
5257,63043.47826,3,2,16.93333333,17427,52,2018980,941271.6667,69.25,108,,,,,,,,,,,,,,,,,6
5326,17850,2,2,21.85714286,8016,34,5002970,2403006.5,21,29,,,,,,,,,,,,,,,,,6
5360,15714.28571,2,2,12.5,9423,45,3890200,1806216.5,57.33333333,83,,,,,,,,,,,,,,,,,6
5419,27727.27273,2,2,21.81818182,20328,57,1736300,1334525,29.5,38,,,,,,,,,,,,,,,,,6
5426,8000,2,2,20.5,7321,62,3000000,1166607.833,21,39,,,,,,,,,,,,,,,,,6
5428,67000,1,1,13.16666667,83070,19,5000000,2067048.667,38.83333333,65,,,,,,,,,,,,,,,,,6
5454,12500,2,2,14.375,4783,28,200000,186666.6667,16.66666667,28,,,,,,,,,,,,,,,,,6
5502,44166.66667,3,3,9.3,43024,25,868128,405153.5,21.5,32,,,,,,,,,,,,,,,,,6
5568,23841.66667,3,3,1.588235294,424,7,2009286,891080.6667,11.66666667,25,,,,,,,,,,,,,,,,,6
5626,8857.142857,2,2,15.14285714,107442,32,270900,265350,35.5,39,,,,,,,,,,,,,,,,,6
5723,30000,1,1,18.5,13470,33,410000,187566.6667,19.5,28,,,,,,,,,,,,,,,,,6
5829,15000,1,1,22,17604,52,1700000,1700000,326,326,,,,,,,,,,,,,,,,,6
5994,31166.66667,3,3,2.722222222,3437,7,6333780,6333780,46,46,,,,,,,,,,,,,,,,,6
6142,23000,1,1,4.5,46996,9,4001000,2071834.267,59.86666667,101,,,,,,,,,,,,,,,,,6
6198,16054.05405,4,3,4.826086957,14930,19,16900,16900,3,3,,,,,,,,,,,,,,,,,6
6433,14500,2,2,5.25,5902,10,760000,630000,38,40,,,,,,,,,,,,,,,,,6
6503,31578.94737,2,2,3.916666667,6844,11,827800,827800,16,16,,,,,,,,,,,,,,,,,6
6552,8571.428571,2,2,9.9,10142,30,403000,112916.3333,23.5,64,,,,,,,,,,,,,,,,,6
6749,60000,1,1,4.5,11080,17,284800,92781.66667,2.833333333,8,,,,,,,,,,,,,,,,,6
6844,3000,1,1,0.5,2000,1,124980,61945,8.5,11,,,,,,,,,,,,,,,,,6
6872,10000,1,1,23,12065,41,2000000,867054.3333,38.5,65,,,,,,,,,,,,,,,,,6
6925,14950,3,3,6.5,38104,16,1000000,1.00E+06,17,27,,,,,,,,,,,,,,,,,6
6956,16000,1,1,8.333333333,4100,20,500000,370000,18.5,25,,,,,,,,,,,,,,,,,6
6987,17000,1,1,11,15696,12,1250,1250,4,4,,,,,,,,,,,,,,,,,6
7550,21300,2,2,20.875,26385,44,500000,317389.1667,20,33,,,,,,,,,,,,,,,,,6
7629,30000,1,1,13.16666667,11839,34,5030940,3598736.667,59,86,,,,,,,,,,,,,,,,,6
7688,6000,1,1,12.16666667,23132,20,1061000,755206,23,32,,,,,,,,,,,,,,,,,6
7727,30000,1,1,2,655,6,180000,91200,8.25,12,,,,,,,,,,,,,,,,,6
7798,10000,2,2,7.916666667,2720,22,200000,82439.33333,22.16666667,41,,,,,,,,,,,,,,,,,6
7828,30000,1,1,6,15854,9,1003500,476833.3333,28.33333333,32,,,,,,,,,,,,,,,,,6
7925,29818.18182,2,1,19,8593,48,428813,236098,37,63,,,,,,,,,,,,,,,,,6
7928,12000,3,1,7,1040,19,140000,140000,24,24,,,,,,,,,,,,,,,,,6
8103,10000,1,1,9,5954,20,500000,193293.3333,30.33333333,42,,,,,,,,,,,,,,,,,6
8114,6000,1,1,15,9870,51,490000,490000,20,20,,,,,,,,,,,,,,,,,6
8180,7000,1,1,10,2306,17,177900,177900,32,32,,,,,,,,,,,,,,,,,6
8248,21916.66667,4,3,12.125,14116,38,1002690,864151.6667,39.5,47,,,,,,,,,,,,,,,,,6
8249,24000,1,1,16.5,1914,29,150600,150600,23,23,,,,,,,,,,,,,,,,,6
8271,20000,1,1,12.66666667,6128,24,155238,155238,23,23,,,,,,,,,,,,,,,,,6
8451,3000,1,1,13,8051,32,1567200,921798.6667,24,39,,,,,,,,,,,,,,,,,6
8528,6000,1,1,5.5,899,7,8400,8400,4,4,,,,,,,,,,,,,,,,,6
8574,50000,1,1,12.5,6061,28,9988,9988,4,4,,,,,,,,,,,,,,,,,6
8859,12000,1,1,10,5508,10,517400,517400,21,21,,,,,,,,,,,,,,,,,6
8886,26864.86487,7,6,27.6969697,61564,80,39000,24401,8.4,16,,,,,,,,,,,,,,,,,6
8982,14812.5,2,2,14.18181818,13537,39,5001000,2530693.5,60,75,,,,,,,,,,,,,,,,,6
8986,16000,1,1,1.5,4034,5,800500,500500,11.33333333,17,,,,,,,,,,,,,,,,,6
9041,20000,1,1,14.4,2950,18,999905,999905,11,11,,,,,,,,,,,,,,,,,6
9062,40045.45455,7,7,43.24390244,92006,180,2599142,600548.6667,13.66666667,22,,,,,,,,,,,,,,,,,6
9069,39000,1,1,19.5,36239,30,5000,3755.5,1.5,2,,,,,,,,,,,,,,,,,6
9080,500,1,1,6,18729,7,500000,268334.5,40.33333333,133,,,,,,,,,,,,,,,,,6
9104,17000,1,1,20.66666667,5565,38,715704,245588.9333,20.46666667,35,,,,,,,,,,,,,,,,,6
9185,5000,1,1,14.33333333,2704,32,499900,297423,18.75,22,,,,,,,,,,,,,,,,,6
9220,28321.42857,6,2,4.48,50222,12,600000,221483.3333,8.333333333,14,,,,,,,,,,,,,,,,,6
9224,23000,1,1,14.5,7655,27,40000,40000,13,13,,,,,,,,,,,,,,,,,6
9280,12000,1,1,6.333333333,864,12,3557921,776213.8333,16.16666667,26,,,,,,,,,,,,,,,,,6
9332,21200,3,3,5.461538462,9560,11,1263900,545120,14.2,28,,,,,,,,,,,,,,,,,6
9334,10000,1,1,6,893,8,502000,313950.8,36,44,,,,,,,,,,,,,,,,,6
9466,11351.35135,3,3,3.722222222,427,8,500000,293333.3333,21.5,33,,,,,,,,,,,,,,,,,6
9566,2000,1,1,37,8870,37,260200,171200,65.33333333,115,,,,,,,,,,,,,,,,,6
9592,16636.36364,2,2,15.5,13156,32,54500,54500,4,4,,,,,,,,,,,,,,,,,6
9683,3900,1,1,4.5,2616,12,5000200,1781517,27,44,,,,,,,,,,,,,,,,,6
9693,43000,2,1,9.75,20019,51,14800,14800,13,13,,,,,,,,,,,,,,,,,6
9699,14000,1,1,32,5390,32,195000,123031.3333,37,47,,,,,,,,,,,,,,,,,6
9902,36000,1,1,14.66666667,67973,18,20400,20400,17,17,,,,,,,,,,,,,,,,,6
9908,29166.66667,3,2,7.75,7248,20,131330,67802,48.5,68,,,,,,,,,,,,,,,,,6
10358,16666.66667,2,2,17.33333333,28422,35,1012000,660253.3333,67.8,93,,,,,,,,,,,,,,,,,6
10370,20000,1,1,9,20217,14,1510000,1030000,64.5,113,,,,,,,,,,,,,,,,,6
10514,10000,1,1,21.4,18063,27,21100,16502.5,20,23,,,,,,,,,,,,,,,,,6
10577,40307.69231,4,3,22.25,64100,99,2160000,986590,85.8,142,,,,,,,,,,,,,,,,,6
10644,8437.5,4,2,2.5625,3140,7,10416200,5042716.667,65,90,,,,,,,,,,,,,,,,,6
10653,4000,1,1,8.5,1785,11,23360,23360,2,2,,,,,,,,,,,,,,,,,6
10673,8000,1,1,2.666666667,116,6,1081800,630700,13.33333333,19,,,,,,,,,,,,,,,,,6
10689,8000,1,1,8.5,2194,16,502390,342703.1667,46.5,63,,,,,,,,,,,,,,,,,6
10811,5000,1,1,17,4483,17,29740,29740,6,6,,,,,,,,,,,,,,,,,6
10951,20000,1,1,4.4,1430,8,163000,72042.66667,15.33333333,35,,,,,,,,,,,,,,,,,6
11069,9000,2,2,20.16666667,4323,43,73000,44933.33333,31.33333333,45,,,,,,,,,,,,,,,,,6
11112,14333.33333,3,3,5.666666667,19394,14,300000,290000,4.5,7,,,,,,,,,,,,,,,,,6
11136,10000,1,1,6.333333333,6455,18,500000,257106,47,88,,,,,,,,,,,,,,,,,6
11164,66595.74468,5,3,5.565217391,103443,15,796000,796000,37,37,,,,,,,,,,,,,,,,,6
11188,18000,1,1,4.833333333,3214,16,29700,29700,14,14,,,,,,,,,,,,,,,,,6
11197,5000,1,1,7.5,1303,13,500000,210000,30.83333333,50,,,,,,,,,,,,,,,,,6
11405,16363.63636,2,2,41.85714286,10573,78,2000000,2.00E+06,96,96,,,,,,,,,,,,,,,,,6
11408,5000,1,1,2,30,2,4944264,4944264,51,51,,,,,,,,,,,,,,,,,6
11525,30000,1,1,22.16666667,8169,30,3000000,843152.5,16,33,,,,,,,,,,,,,,,,,6
11645,8000,1,1,21.5,7181,36,161518,82145,11.5,20,,,,,,,,,,,,,,,,,6
11657,10000,1,1,7,3914,8,115000,115000,6,6,,,,,,,,,,,,,,,,,6
11662,8000,1,1,24,9420,30,450396,450396,3,3,,,,,,,,,,,,,,,,,6
11829,70761.90476,3,3,9.357142857,80190,29,3000000,1384464.833,44.66666667,126,,,,,,,,,,,,,,,,,6
11885,9634.146342,3,2,14.22222222,28218,43,1000000,408916.6667,36.83333333,59,,,,,,,,,,,,,,,,,6
12069,20000,1,1,5.166666667,530,9,102000,65381.83333,14.08333333,24,,,,,,,,,,,,,,,,,6
12108,13000,3,3,25.66666667,25170,56,4026116,2549616,67.5,100,,,,,,,,,,,,,,,,,6
12222,77000,1,1,29.16666667,77160,51,14500,14500,7,7,,,,,,,,,,,,,,,,,6
12249,13800,1,1,3,14028,4,45000,45000,1,1,,,,,,,,,,,,,,,,,6
12319,26000,1,1,29.5,17585,42,491272,491272,34,34,,,,,,,,,,,,,,,,,6
12377,30000,1,1,23.33333333,1605,43,410000,216241.2,167.3,265,,,,,,,,,,,,,,,,,6
12381,5000,1,1,16.66666667,3003,26,65268,55134,22.5,23,,,,,,,,,,,,,,,,,6
12386,25000,1,1,15.83333333,53704,23,900000,9.00E+05,2,2,,,,,,,,,,,,,,,,,6
12452,2000,1,1,14.2,7197,20,64200,64200,21,21,,,,,,,,,,,,,,,,,6
12464,15000,1,1,24.33333333,8629,36,100000,1.00E+05,11,11,,,,,,,,,,,,,,,,,6
12481,15000,1,1,7.333333333,5634,16,30000,30000,1,1,,,,,,,,,,,,,,,,,6
12881,9800,1,1,25.16666667,7707,38,100000,1.00E+05,4,4,,,,,,,,,,,,,,,,,6
12903,5000,1,1,3,5700,7,500000,5.00E+05,5,5,,,,,,,,,,,,,,,,,6
12939,20000,1,1,10.16666667,19981,33,50000,50000,14,14,,,,,,,,,,,,,,,,,6
12956,11000,2,2,17.25,7078,35,5900,5900,5,5,,,,,,,,,,,,,,,,,6
12993,10000,1,1,16.66666667,9097,23,200000,2.00E+05,5,5,,,,,,,,,,,,,,,,,6
13197,23460.31746,5,4,5.433333333,10465,21,802500,451322,16.66666667,32,,,,,,,,,,,,,,,,,6
13252,2000,1,1,3,565,3,150300,70349.5,25,29,,,,,,,,,,,,,,,,,6
13285,35000,1,1,25.66666667,44013,42,10580,10580,1,1,,,,,,,,,,,,,,,,,6
13341,7000,1,1,8,1454,15,5020080,2210080,42.33333333,58,,,,,,,,,,,,,,,,,6
13370,5000,1,1,7,6341,16,10400,10400,1,1,,,,,,,,,,,,,,,,,6
13378,10000,1,1,4.5,6700,7,47305,47305,10,10,,,,,,,,,,,,,,,,,6
13538,10315.78947,2,2,5.083333333,12119,14,4940,4940,2,2,,,,,,,,,,,,,,,,,6
13669,5000,1,1,4,11000,5,4092,4092,1,1,,,,,,,,,,,,,,,,,6
13713,8000,1,1,9.666666667,7808,13,777700,777700,1,1,,,,,,,,,,,,,,,,,6
13751,39200,2,1,11,37793,30,32000,32000,2,2,,,,,,,,,,,,,,,,,6
13896,8000,2,1,11,5889,18,500,500,2,2,,,,,,,,,,,,,,,,,6
13946,15000,1,1,6,9400,18,300000,3.00E+05,7,7,,,,,,,,,,,,,,,,,6
14015,16000,1,1,10.33333333,3689,17,2000000,1013266,35.5,44,,,,,,,,,,,,,,,,,6
14117,33000,1,1,26,1051,49,820000,640000,24.33333333,43,,,,,,,,,,,,,,,,,6
14160,4000,1,1,9.833333333,3585,14,517458,280314.6667,16.66666667,27,,,,,,,,,,,,,,,,,6
14191,23478.26087,4,4,7.85,50000,15,500000,5.00E+05,2,2,,,,,,,,,,,,,,,,,6
14201,47131.57895,5,4,5.448275862,7387,26,3015400,1770600,39.8,55,,,,,,,,,,,,,,,,,6
14261,20000,1,1,13.16666667,25848,17,60900,60900,7,7,,,,,,,,,,,,,,,,,6
14372,20000,1,1,23,16994,23,800000,8.00E+05,35,35,,,,,,,,,,,,,,,,,6
14379,10000,4,1,4.458333333,11190,15,300000,249875,30.5,44,,,,,,,,,,,,,,,,,6
14430,2000,1,1,13.5,282,18,125200,125200,16,16,,,,,,,,,,,,,,,,,6
14437,26000,1,1,13.16666667,7571,37,205707,123101.5,40.5,54,,,,,,,,,,,,,,,,,6
14441,11400,2,2,6.75,12049,12,1083771,532803.6667,126.6666667,514,,,,,,,,,,,,,,,,,6
14462,18000,1,1,2.75,17984,5,50000,50000,16,16,,,,,,,,,,,,,,,,,6
14503,7384.615385,2,2,8.75,7227,15,701000,701000,29,29,,,,,,,,,,,,,,,,,6
14528,20000,1,1,7.25,1887,9,15526,15526,2,2,,,,,,,,,,,,,,,,,6
14601,6000,1,1,4,1640,6,1000000,1.00E+06,51,51,,,,,,,,,,,,,,,,,6
14622,7000,2,2,1.571428571,427,2,47000,47000,13,13,,,,,,,,,,,,,,,,,6
14710,36000,1,1,42.66666667,22065,47,500000,5.00E+05,40,40,,,,,,,,,,,,,,,,,6
14753,15000,1,1,13.5,9579,26,1002178,1001639,111,149,,,,,,,,,,,,,,,,,6
14777,13000,1,1,5,4305,10,50000,50000,9,9,,,,,,,,,,,,,,,,,6
14789,5724.137931,4,2,2.761904762,5516,10,2277,2277,12,12,,,,,,,,,,,,,,,,,6
14801,11666.66667,2,1,7.833333333,11166,13,5000000,1890996,20.66666667,35,,,,,,,,,,,,,,,,,6
14816,20000,1,1,15.33333333,3411,21,15000,15000,4,4,,,,,,,,,,,,,,,,,6
14828,10000,1,1,23.66666667,2025,39,230200,155200,32.5,36,,,,,,,,,,,,,,,,,6
15047,500,1,1,22,11177,34,844000,430584,33.25,42,,,,,,,,,,,,,,,,,6
15071,10000,1,1,19.16666667,3123,28,5010200,1019606.667,43.35,63,,,,,,,,,,,,,,,,,6
15128,20000,1,1,8.5,2714,16,29800,20390,6.6,12,,,,,,,,,,,,,,,,,6
15239,35000,1,1,20.16666667,31307,40,500000,5.00E+05,13,13,,,,,,,,,,,,,,,,,6
15323,8000,1,1,5.666666667,9131,10,170000,170000,1,1,,,,,,,,,,,,,,,,,6
15332,11000,1,1,43,16153,43,206000,206000,54,54,,,,,,,,,,,,,,,,,6
15389,5000,1,1,12.33333333,3469,21,500200,500200,49,49,,,,,,,,,,,,,,,,,6
15412,20000,1,1,12.2,6696,22,1523964,1523964,217,217,,,,,,,,,,,,,,,,,6
15446,13000,1,1,14,5953,26,540297,472668,35.5,43,,,,,,,,,,,,,,,,,6
15513,28750,5,4,11.93333333,7652,31,316100,316100,14,14,,,,,,,,,,,,,,,,,6
15551,500,1,1,7.333333333,1882,9,140000,98625,21.25,35,,,,,,,,,,,,,,,,,6
15563,13625,4,4,4.5,5371,27,3241,1973.5,16.5,27,,,,,,,,,,,,,,,,,6
15610,2000,1,1,6.8,1371,10,526000,463197.5,40.5,42,,,,,,,,,,,,,,,,,6
15707,34000,1,1,18,2530,18,5200,5200,4,4,,,,,,,,,,,,,,,,,6
15717,1900,1,1,5.166666667,434,9,34800,34800,9,9,,,,,,,,,,,,,,,,,6
15723,17333.33333,2,2,36.625,8430,80,2185300,1551729.833,105,129,,,,,,,,,,,,,,,,,6
15752,20000,1,1,2.5,5041,5,135000,135000,5,5,,,,,,,,,,,,,,,,,6
15805,15500,3,3,7.076923077,4261,20,2900200,958166.6667,54.5,98,,,,,,,,,,,,,,,,,6
15888,23000,1,1,14.66666667,21783,21,280000,280000,8,8,,,,,,,,,,,,,,,,,6
15930,14400,3,2,4.4,14463,13,2281428,1778097.333,25.33333333,28,,,,,,,,,,,,,,,,,6
16006,26000,1,1,18,21614,53,575000,177360,9,16,,,,,,,,,,,,,,,,,6
16031,6000,1,1,6.5,2003,8,15500,15500,2,2,,,,,,,,,,,,,,,,,6
16070,10000,1,1,4.833333333,1735,16,1000500,1000500,22,22,,,,,,,,,,,,,,,,,6
16170,35774.19355,5,4,4,49960,18,20399,20399,11,11,,,,,,,,,,,,,,,,,6
16362,10000,1,1,18.66666667,9080,34,320000,320000,7,7,,,,,,,,,,,,,,,,,6
16481,5000,1,1,4.2,1427,13,340000,340000,7,7,,,,,,,,,,,,,,,,,6
16499,18000,1,1,8.666666667,21747,11,509170,369686.6667,34.83333333,61,,,,,,,,,,,,,,,,,6
16545,30000,2,2,7,36579,12,241600,160800,24,44,,,,,,,,,,,,,,,,,6
16637,20769.23077,2,2,4.222222222,36939,10,1000000,657500,27,39,,,,,,,,,,,,,,,,,6
16642,3000,1,1,15.16666667,4120,25,198200,198200,95,95,,,,,,,,,,,,,,,,,6
16800,50000,1,1,37.5,7524,48,350000,335386,30,43,,,,,,,,,,,,,,,,,6
16847,13939.39394,4,4,7,12811,19,,,,,39500,13290,5190,4059.4,100,,,,,,,,,,,,7
16848,67000,1,1,16.83333333,43467,39,,,,,0,30734,30734,108377.6,622.2,,,,,,,,,,,,7
16849,10000,1,1,7.2,12595,16,,,,,24800,8132,8132,5950.75,45,,,,,,,,,,,,7
16850,15200,2,2,19.75,32388,41,,,,,0,10794,0,773,9,,,,,,,,,,,,7
16851,4892.857143,3,3,6.375,8901,13,,,,,0,4792.8,4792.8,10065.4,96.8,,,,,,,,,,,,7
16852,37875,2,2,16.58333333,12670,35,,,,,31800,25920,0,14756,100,,,,,,,,,,,,7
16853,24588.23529,3,2,6.714285714,3497,26,,,,,0,940.6,0,8461,27,,,,,,,,,,,,7
16854,5000,1,1,9.5,15981,15,,,,,106700,14084.18182,10353.09091,38950.18182,294.1818182,,,,,,,,,,,,7
16855,5285.714286,3,1,11.69230769,23089,81,,,,,14400,2743.333333,0,3953,61,,,,,,,,,,,,7
16856,2000,1,1,2.666666667,1964,5,,,,,18200,5781.714286,5781.714286,8256.428571,87.14285714,,,,,,,,,,,,7
16857,11000,1,1,16.66666667,3613,30,,,,,50700,27010.8,0,2568.6,30,,,,,,,,,,,,7
16858,6000,1,1,14.66666667,5986,30,,,,,,,,,,3500,3,3,813,0,0,0,2,0,0,10,8
16859,55000,1,1,2.666666667,55346,5,,,,,,,,,,48700,12,41,2756,1,643777,49500,1,0,0,15,8
16860,60000,1,1,27.5,10571,35,,,,,,,,,,22250,11,26,3373,1,0,0,1,0,0,5,8
16861,50000,1,1,14,49400,17,,,,,,,,,,73966.66667,10,22,4327,0,200000,200000,2,0,0,5,8
16862,5000,2,1,3,2613,4,,,,,,,,,,8390,10,18,1575,0,0,0,1,0,0,10,8
16863,25000,2,1,2.833333333,33845,5,,,,,,,,,,14911.66667,6,15,3017,1,0,0,1,0,0,0,8
16864,9545.454546,2,2,6.166666667,10033,13,,,,,,,,,,1800,2,4,2358,0,29307,5000,1,0,0,5,8
16865,8000,1,1,4.833333333,1529,10,,,,,,,,,,800,2,4,2234,0,0,0,2,0,0,5,8
16866,5000,2,1,3,2613,4,,,,,,,,,,8390,10,18,1580,0,0,0,0,0,0,30,8
16867,10000,1,1,2.166666667,11798,3,,,,,,,,,,6066.666667,2,5,2541,0,250000,100000,1,0,0,0,8
16868,8000,1,1,7.666666667,1704,13,,,,,,,,,,3900,3,9,1673,0,0,0,1,0,0,5,8
16869,21000,2,1,10.08333333,35059,21,,,,,,,,,,20750,10,18,507,0,0,0,1,0,0,5,8
16870,50000,1,1,2,1059,4,,,,,,,,,,12405,6,12,3315,1,0,0,1,0,0,0,8
16871,15000,1,1,23,10390,57,,,,,,,,,,1819.444444,3,6,2776,2,0,0,1,0,0,5,8
16872,6300,2,2,13,102129,36,,,,,,,,,,17161.11111,3,9,323,0,133000,40000,1,0,0,0,8
16873,15000,1,1,14.5,41703,27,,,,,,,,,,35699.66667,6,12,2293,0,685000,200000,0,0,1,50,8
16874,10000,1,1,27,44547,42,,,,,,,,,,2444.444444,2,3,1185,1,0,0,1,0,0,6,8
16875,1615.384615,2,2,29.5,36111,127,,,,,,,,,,550,2,5,232,0,0,0,1,0,0,15,8
16876,47222.22222,2,1,20.55555556,91702,59,,,,,,,,,,35136.76667,11,67,2204,1,0,0,1,0,0,5,8
16877,5000,1,1,16,2966,48,,,,,,,,,,4191.666667,5,12,2587,1,0,0,1,0,0,15,8
16878,12250,2,2,4,1853,8,,,,,,,,,,3000,3,5,2784,0,18000,18000,2,0,0,5,8
16879,54000,1,1,18.6,61231,42,,,,,,,,,,6250,0,0,0,0,450000,150000,1,0,0,10,8
16880,5000,1,1,18.33333333,12124,31,,,,,,,,,,6447.777778,5,11,878,0,10000,10000,1,0,0,5,8
16881,4000,1,1,3.666666667,293,5,,,,,,,,,,5244.444444,5,11,2811,0,45000,25000,1,0,0,5,8
16882,25000,1,1,71.25,15220,93,,,,,,,,,,1000,2,4,118,0,0,0,1,0,0,5,8
16883,8625,2,2,11.875,8525,22,,,,,,,,,,1740,2,6,1213,0,0,0,1,0,0,5,8
16884,17529.41177,3,2,39.9375,47920,67,,,,,,,,,,5071.666667,3,7,510,0,5500,5500,1,0,0,0,8
16885,15277.77778,2,2,17.75,26296,34,,,,,,,,,,2500,2,2,1974,0,0,0,2,0,0,5,8
16886,9000,1,1,3.5,2197,4,,,,,,,,,,28941.7,16,30,2215,0,0,0,1,0,0,0,8
16887,10000,1,1,11.16666667,21805,22,,,,,,,,,,2800,4,6,732,0,0,0,2,0,0,0,8
16888,3000,1,1,3.2,6995,7,,,,,,,,,,1100,4,5,2028,0,0,0,1,0,0,0,8
16889,15294.11765,2,2,12.41666667,44949,55,,,,,,,,,,9041.666667,5,10,2396,0,91000,91000,1,0,0,0,8
16890,10000,1,1,4,11520,7,,,,,,,,,,3000,2,3,963,0,520000,300000,1,0,0,0,8
16891,13000,1,1,24.83333333,85938,50,,,,,,,,,,4200.1,7,11,2603,2,0,0,1,0,0,5,8
16892,3000,1,1,2.5,387,4,,,,,,,,,,2556.7,5,8,1585,0,0,0,1,0,0,0,8
16893,32000,1,1,29.5,47030,51,,,,,,,,,,3200,2,3,336,0,0,0,1,0,0,5,8
16894,30000,1,1,1.833333333,10157,4,,,,,,,,,,4933.333333,1,1,299,0,116000,116000,1,0,0,10,8
16895,30800,2,2,26.11111111,42541,40,,,,,,,,,,3290,6,15,871,0,0,0,1,0,0,0,8
16896,81000,1,1,6.5,35000,33,,,,,,,,,,27983.33333,10,17,2253,1,0,0,,,,,9
16897,15800,3,3,6.428571429,30971,18,,,,,,,,,,11200,6,8,2168,0,0,0,,,,,9
16898,3000,1,1,4.666666667,2386,14,,,,,,,,,,4600,3,5,824,0,0,0,,,,,9
16899,30000,1,1,7.5,33100,13,,,,,,,,,,47605,14,37,2669,0,124660,114660,,,,,9
16900,10000,1,1,7.5,10021,15,,,,,,,,,,59472.22222,4,4,413,2,2330000,530000,,,,,9
16901,2000,1,1,4.5,2046,6,,,,,,,,,,810,4,5,1321,0,0,0,,,,,9
16902,7000,1,1,15.66666667,15255,68,,,,,,,,,,700,1,1,476,0,0,0,,,,,9
16903,70000,1,1,7.333333333,31170,14,,,,,,,,,,31000,4,9,2116,0,166000,166000,,,,,9
16904,1.00E+05,1,1,26,11092,37,,,,,,,,,,10600,2,4,2301,1,0,0,,,,,9
16905,50000,1,1,41.8,86353,76,,,,,,,,,,8477.777778,4,6,2200,1,88900,46000,,,,,9
16906,36947.36842,2,2,16.58333333,77208,41,,,,,,,,,,32080,12,26,3078,0,0,0,,,,,9
16907,10000,1,1,7.25,11964,13,,,,,,,,,,25589.22857,9,21,1191,0,10000,5000,,,,,9
16908,21652.17391,3,2,6.111111111,28586,27,,,,,,,,,,14383.33333,8,17,1304,0,50000,50000,,,,,9
16909,51200,2,1,8.428571429,17450,11,,,,,,,,,,23258.33333,7,13,3028,1,0,0,,,,,9
16910,25000,1,1,9.5,28112,23,,,,,,,,,,28725,13,24,2176,0,0,0,,,,,9
16911,13000,2,2,10.63636364,32335,19,,,,,,,,,,5650,5,7,2499,0,134500,99000,,,,,9
16912,36875,3,2,6.714285714,37328,15,,,,,,,,,,12000,4,9,2200,0,0,0,,,,,9
16913,5000,1,1,1,220,1,,,,,,,,,,18283.33333,7,11,2157,1,0,0,,,,,9
16914,3000,1,1,4.5,5209,7,,,,,,,,,,8036.97479,5,10,1230,2,40000,40000,,,,,9
16915,5000,1,1,4,5012,8,,,,,,,,,,29252.81111,5,10,2631,1,0,0,,,,,9
16916,6000,1,1,13.5,4937,25,,,,,,,,,,8410,7,11,3021,0,0,0,,,,,9
16917,65000,1,1,12.2,60623,24,,,,,,,,,,16410,7,8,2228,0,18000,18000,,,,,9
16918,5000,2,1,4.181818182,1325,11,,,,,,,,,,1000,3,4,874,0,0,0,,,,,9
16919,4818.181818,3,3,17.625,3731,30,,,,,,,,,,3716.666667,5,13,444,1,0,0,,,,,9
16920,13000,1,1,18,21361,38,,,,,,,,,,4875,3,6,1737,1,0,0,,,,,9
16921,20000,1,1,10.83333333,22414,47,,,,,,,,,,2000,1,2,186,0,0,0,,,,,9
16922,9000,2,1,5,21522,12,,,,,,,,,,6875,5,12,2118,1,0,0,,,,,9
16923,30000,1,1,24.5,65578,45,,,,,,,,,,9395.555556,7,8,966,1,0,0,,,,,9
16924,20000,1,1,5.833333333,2425,9,,,,,,,,,,5050,3,7,339,0,2000,2000,,,,,9
16925,15000,1,1,4,15135,6,,,,,,,,,,21227.77778,6,12,1463,0,614100,150000,,,,,9
16926,20538.46154,3,2,7,23737,21,,,,,,,,,,6400,6,12,924,0,0,0,,,,,9
16927,5000,3,1,24.66666667,7422,72,,,,,,,,,,16000,5,26,1109,0,30000,30000,,,,,9
16928,30000,1,1,7.8,61250,12,,,,,,,,,,13769,7,8,962,0,0,0,,,,,9
16929,10000,1,1,6.4,8353,18,,,,,,,,,,42350.52222,8,16,910,0,150000,100000,,,,,9
16930,1500,1,1,23.66666667,4754,64,,,,,,,,,,2550,3,5,566,0,0,0,,,,,9
16931,5000,1,1,2,10944,6,,,,,,,,,,2700,3,7,623,0,0,0,,,,,9
16932,18000,2,1,25.28571429,25426,73,,,,,,,,,,4300,3,4,982,0,0,0,,,,,9
16933,35714.28571,4,1,22.78571429,16469,49,,,,,,,,,,5700,4,19,3573,1,0,0,,,,,9
16934,61571.42857,2,2,37.33333333,37159,71,,,,,,,,,,6800,5,10,524,0,30000,30000,,,,,9
16935,36666.66667,5,3,7.25,64573,26,,,,,,,,,,18000,5,19,1179,0,0,0,,,,,9
16936,10000,1,1,8.333333333,10830,11,,,,,,,,,,7077.777778,7,11,263,1,75000,50000,,,,,9
16937,2000,1,1,5,5716,5,,,,,,,,,,2200,4,6,983,0,0,0,,,,,9
16938,9764.705882,7,4,7.117647059,42001,23,,,,,,,,,,6000,6,13,878,0,0,0,,,,,9
16939,30000,1,1,3,1987,4,,,,,,,,,,7950,5,9,585,0,0,0,,,,,9
16940,9000,1,1,23,3202,31,,,,,,,,,,950,3,6,533,0,200000,200000,,,,,9
16941,31307.69231,3,3,11.30769231,146247,24,,,,,,,,,,18300,6,9,1236,0,0,0,,,,,9
16942,40000,2,1,40.81818182,48649,97,,,,,,,,,,16030,11,30,1292,0,3000,3000,,,,,9
16943,45000,1,1,36.16666667,44739,87,,,,,,,,,,3000,1,2,163,0,2000,2000,,,,,9
16944,60000,3,1,6.636363636,87379,12,,,,,,,,,,21036.66667,3,5,154,1,0,0,,,,,9
16945,66000,1,1,9,30224,14,,,,,,,,,,4700,3,5,1038,0,0,0,,,,,9
16946,4962.068966,5,3,8.45,11029,27,,,,,,,,,,1550,4,7,671,0,0,0,,,,,9
16947,12760.86957,5,5,3.866666667,27584,13,,,,,,,,,,14166.66667,5,7,792,1,531000,250000,,,,,9
16948,50000,1,1,11.16666667,53045,25,,,,,,,,,,9350,7,9,2220,0,0,0,,,,,9
16949,9960,2,1,8.4,10921,15,,,,,,,,,,23890.44444,6,11,2171,1,210000,110000,,,,,9
16950,62307.69231,3,2,16.69230769,15897,42,,,,,,,,,,30140.3,13,55,1615,0,0,0,,,,,9
16951,20000,1,1,5,25980,9,,,,,,,,,,16544.58333,4,5,891,0,109070,109070,,,,,9
16952,10000,1,1,4.166666667,12563,6,,,,,,,,,,23155.55556,9,15,1147,0,41000,21000,,,,,9
16953,7000,3,2,13.81818182,66136,36,,,,,,,,,,9322.59887,3,3,663,1,130000,80000,,,,,9
16954,2000,1,1,2,1005,2,,,,,,,,,,4271.111111,6,9,966,0,49000,49000,,,,,9
16955,20416.66667,3,1,11.53846154,10830,34,,,,,,,,,,1600,2,6,940,0,0,0,,,,,9
16956,96000,1,1,16.16666667,104600,31,,,,,,,,,,99161.66667,8,19,2341,1,800000,800000,,,,,9
16957,12833.33333,2,2,9.166666667,6539,15,,,,,,,,,,1400,3,6,100,0,0,0,,,,,9
16958,50000,1,1,22,23512,34,,,,,,,,,,15368.03796,6,11,1803,1,16800,5600,,,,,9
16959,1000,1,1,5.333333333,1181,8,,,,,,,,,,700,3,7,60,0,0,0,,,,,9
16960,25000,1,1,11.33333333,30676,20,,,,,,,,,,71900,8,15,1387,0,1720000,500000,,,,,9
16961,6000,1,1,6.833333333,880,11,,,,,,,,,,600,1,2,1674,0,0,0,,,,,9
16962,15000,1,1,11,18971,37,,,,,,,,,,5300,6,9,414,0,0,0,,,,,9
16963,2000,1,1,2,2323,3,,,,,,,,,,800,2,2,201,0,0,0,,,,,9
16964,8000,3,1,16.66666667,25256,38,,,,,,,,,,5000,0,0,0,0,60000,60000,,,,,9
16965,5000,1,1,18,3656,20,,,,,,,,,,500,1,9,605,0,0,0,,,,,9
16966,38379.31035,9,2,5.333333333,42353,17,,,,,,,,,,14000,2,22,1562,0,0,0,,,,,9
16967,6000,2,1,13,10770,29,,,,,,,,,,4900,4,12,2857,0,0,0,,,,,9
16968,5000,1,1,0.6,4880,1,,,,,,,,,,15400,6,7,1726,0,0,0,,,,,9
16969,5000,1,1,12,6022,18,,,,,,,,,,1600,3,5,126,0,0,0,,,,,9
16970,15000,2,1,17.3,19023,33,,,,,,,,,,4208.333333,2,3,1203,1,0,0,,,,,9
16971,2000,1,1,14.66666667,5716,24,,,,,,,,,,16372.22222,6,8,2075,1,7400,3800,,,,,9
16972,2000,1,1,2,2096,3,,,,,,,,,,2530,5,6,852,0,0,0,,,,,9
16973,50000,1,1,34.8,52636,92,,,,,,,,,,23727.77778,9,17,712,0,100000,60000,,,,,9
16974,2000,1,1,9,4131,12,,,,,,,,,,700,2,3,848,0,0,0,,,,,9
16975,5000,1,1,18.33333333,13642,25,,,,,,,,,,8100,5,12,476,0,0,0,,,,,9
16976,8000,3,1,10.13333333,14718,35,,,,,,,,,,1400,2,5,302,0,0,0,,,,,9
16977,3000,1,1,8.666666667,3804,11,,,,,,,,,,2900,5,7,2347,0,0,0,,,,,9
16978,16625,4,3,36.71428571,45414,99,,,,,,,,,,1320,3,6,181,0,0,0,,,,,9
16979,10000,1,1,0,0,0,,,,,,,,,,18080,9,19,5947,0,0,0,,,,,9
16980,11000,1,1,16.16666667,5684,54,,,,,,,,,,2600,3,12,955,0,252000,150000,,,,,9
16981,20000.00333,3,1,4.833333333,78360,14,,,,,,,,,,35108.33333,6,13,794,1,180000,90000,,,,,9
16982,1600.002,2,1,6.4,2286,15,,,,,,,,,,27361.66667,12,28,2363,0,2000,2000,,,,,9
16983,10000,1,1,4.333333333,17000,11,,,,,,,,,,1888.888889,1,2,1106,1,0,0,,,,,9
16984,17000,1,1,12.5,30797,15,,,,,,,,,,4044.444444,2,2,1206,1,0,0,,,,,9
16985,19000,1,1,8,38485,14,,,,,,,,,,21394.4,10,17,1886,0,0,0,,,,,9
16986,5000,1,1,7.333333333,9672,12,,,,,,,,,,6222.222222,5,7,365,1,60000,60000,,,,,9
16987,4000,1,1,5.75,5997,8,,,,,,,,,,13900,7,10,1272,0,0,0,,,,,9
16988,5272.727273,2,2,1.857142857,7014,5,,,,,,,,,,1300,2,4,322,0,0,0,,,,,9
16989,10000,1,1,36,5220,36,,,,,,,,,,3000,3,4,415,0,0,0,,,,,9
16990,2000,2,1,7,6497,15,,,,,,,,,,1485.833333,3,8,371,0,3430,3430,,,,,9
16991,20000,1,1,8.166666667,39827,11,,,,,,,,,,5800,4,8,959,0,81000,81000,,,,,9
16992,5000,1,1,4,9267,8,,,,,,,,,,2800,6,7,942,0,0,0,,,,,9
16993,3000,1,1,10,6046,15,,,,,,,,,,4900,4,6,805,0,0,0,,,,,9
16994,18958.25,3,3,4.25,22000,8,,,,,,,,,,9291.666667,3,4,657,0,124000,100000,,,,,9
16995,12000,1,1,4.333333333,3004,5,,,,,,,,,,3300,5,5,243,0,0,0,,,,,9
16996,44375,3,2,18.58333333,62102,41,,,,,,,,,,42990,15,39,2667,0,0,0,,,,,9
16997,18000,1,1,21.33333333,8357,31,,,,,,,,,,4050,5,10,324,0,0,0,,,,,9
17016,8611.111111,2,2,6.75,11366,14,,,,,,,,,,,,,,,,,,,,,10
17142,4000,1,1,43.8,7622,84,,,,,,,,,,,,,,,,,,,,,10
17622,3000,1,1,32.33333333,5857,79,,,,,,,,,,,,,,,,,,,,,10
17671,8000,1,1,13.66666667,4483,21,,,,,,,,,,,,,,,,,,,,,10
18009,20000,1,1,14.66666667,21004,29,,,,,,,,,,,,,,,,,,,,,10
18128,10000,1,1,117,6710,120,,,,,,,,,,,,,,,,,,,,,10
18400,32916.66667,3,3,12.5625,38343,38,,,,,,,,,,,,,,,,,,,,,10
18466,10000,1,1,21,7044,38,,,,,,,,,,,,,,,,,,,,,10
18743,10000,1,1,17,5416,22,,,,,,,,,,,,,,,,,,,,,10
18755,6000,1,1,31,10415,31,,,,,,,,,,,,,,,,,,,,,10
18767,6000,1,1,14.16666667,5031,27,,,,,,,,,,,,,,,,,,,,,10
18789,3000,1,1,9,2084,16,,,,,,,,,,,,,,,,,,,,,10
18790,8000,1,1,5.666666667,3358,21,,,,,,,,,,,,,,,,,,,,,10
18807,19333.33333,3,3,16.05555556,18479,43,,,,,,,,,,,,,,,,,,,,,10
18920,8000,1,1,20.16666667,5466,38,,,,,,,,,,,,,,,,,,,,,10
18932,5000,1,1,8.5,1482,12,,,,,,,,,,,,,,,,,,,,,10
18954,13000,1,1,9.5,2336,17,,,,,,,,,,,,,,,,,,,,,10
19049,20000,1,1,5,20698,8,,,,,,,,,,,,,,,,,,,,,10
19198,7000,1,1,9.666666667,14319,14,,,,,,,,,,,,,,,,,,,,,10
19211,10000,2,1,66,5532,171,,,,,,,,,,,,,,,,,,,,,10
19639,18000,1,1,15.5,35864,29,,,,,,,,,,,,,,,,,,,,,10
19665,20000,1,1,27.5,33506,45,,,,,,,,,,,,,,,,,,,,,10
19775,12470.14925,25,2,8.571428571,80000,70,,,,,,,,,,,,,,,,,,,,,10
19783,20000,1,1,10.66666667,5861,21,,,,,,,,,,,,,,,,,,,,,10
19864,9000,1,1,15.5,18472,33,,,,,,,,,,,,,,,,,,,,,10
19882,60000,1,1,28.33333333,144412,30,,,,,,,,,,,,,,,,,,,,,10
19958,16000,1,1,14.66666667,27173,52,,,,,,,,,,,,,,,,,,,,,10
20265,27534.88372,8,5,2.303030303,50000,9,,,,,,,,,,,,,,,,,,,,,10
20504,6000,2,1,10.7,5966,22,,,,,,,,,,,,,,,,,,,,,10
20540,6000,2,1,1.375,1457,3,,,,,,,,,,,,,,,,,,,,,10
20545,26812.5,3,3,5.333333333,20600,18,,,,,,,,,,,,,,,,,,,,,10
20624,37142.85714,2,1,5.714285714,11093,10,,,,,,,,,,,,,,,,,,,,,10
20629,5000,1,1,4,188,4,,,,,,,,,,,,,,,,,,,,,10
20647,110000,1,1,15.33333333,70854,25,,,,,,,,,,,,,,,,,,,,,10
20677,18000,1,1,21.66666667,9221,50,,,,,,,,,,,,,,,,,,,,,10
20781,13200,3,3,14.2,9605,87,,,,,,,,,,,,,,,,,,,,,10
20794,9000,1,1,7.4,28918,11,,,,,,,,,,,,,,,,,,,,,10
20834,50000,1,1,31.66666667,55848,43,,,,,,,,,,,,,,,,,,,,,10
20836,5000,1,1,10.83333333,2712,15,,,,,,,,,,,,,,,,,,,,,10
21235,35000,1,1,14.5,34576,19,,,,,,,,,,,,,,,,,,,,,10
21271,8000,1,1,17,3259,29,,,,,,,,,,,,,,,,,,,,,10
21395,3000,1,1,9,2611,16,,,,,,,,,,,,,,,,,,,,,10
21423,55000,1,1,8.5,55293,14,,,,,,,,,,,,,,,,,,,,,10
21714,16764.70588,2,2,14.41666667,27184,41,,,,,,,,,,,,,,,,,,,,,10
21791,10000,1,1,3.2,32196,5,,,,,,,,,,,,,,,,,,,,,10
21879,2000,1,1,2.2,160,3,,,,,,,,,,,,,,,,,,,,,10
21918,5000,1,1,4.333333333,1052,16,,,,,,,,,,,,,,,,,,,,,10
22115,18000,1,1,5.2,4716,8,,,,,,,,,,,,,,,,,,,,,10
22275,2000,1,1,17.25,1940,22,,,,,,,,,,,,,,,,,,,,,10
22546,6646.27,1,1,44.5,2306,47,,,,,,,,,,,,,,,,,,,,,10
22547,10651.4,1,1,20,6450,20,,,,,,,,,,,,,,,,,,,,,10
22643,10000,1,1,5.166666667,10000,17,,,,,,,,,,,,,,,,,,,,,10
22785,26347.82609,3,3,9.2,22791,23,,,,,,,,,,,,,,,,,,,,,10
22815,40459.45946,3,3,5.777777778,78447,14,,,,,,,,,,,,,,,,,,,,,10
22831,31152.77455,2,1,26.72727273,121960,68,,,,,,,,,,,,,,,,,,,,,10
22872,70000,1,1,54,119159,98,,,,,,,,,,,,,,,,,,,,,10
23023,5000,1,1,6.666666667,924,9,,,,,,,,,,,,,,,,,,,,,10
23437,10500,2,2,17.5,3220,43,,,,,,,,,,,,,,,,,,,,,10
23490,20000,1,1,30.83333333,10560,37,,,,,,,,,,,,,,,,,,,,,10
23525,39000,3,1,5.666666667,23709,19,,,,,,,,,,,,,,,,,,,,,10
23701,8000,1,1,23.83333333,10368,47,,,,,,,,,,,,,,,,,,,,,10
23703,56857.14286,3,3,3.714285714,2675,10,,,,,,,,,,,,,,,,,,,,,10
23840,5000,1,1,29.83333333,3749,65,,,,,,,,,,,,,,,,,,,,,10
23924,13000,1,1,13.33333333,18460,21,,,,,,,,,,,,,,,,,,,,,10
23993,20000,1,1,15.83333333,7168,21,,,,,,,,,,,,,,,,,,,,,10
24040,20000,1,1,11.16666667,13535,19,,,,,,,,,,,,,,,,,,,,,10
24045,9333.333333,2,2,6.666666667,5033,26,,,,,,,,,,,,,,,,,,,,,10
24198,13000,1,1,5,1049,9,,,,,,,,,,,,,,,,,,,,,10
24221,18000,1,1,5.166666667,4969,13,,,,,,,,,,,,,,,,,,,,,10
24385,28000,2,1,13.5,38677,24,,,,,,,,,,,,,,,,,,,,,10
24501,20000,1,1,11.4,1532,14,,,,,,,,,,,,,,,,,,,,,10
24595,16000,1,1,4.666666667,19817,7,,,,,,,,,,,,,,,,,,,,,10
24677,10000,1,1,4.833333333,5035,14,,,,,,,,,,,,,,,,,,,,,10
25031,15000,1,1,12.16666667,6051,17,,,,,,,,,,,,,,,,,,,,,10
25315,21000,1,1,27,24387,45,,,,,,,,,,,,,,,,,,,,,10
25506,38529.41177,2,1,31.63636364,89980,54,,,,,,,,,,,,,,,,,,,,,10
25643,13000,2,2,6.666666667,19643,14,,,,,,,,,,,,,,,,,,,,,10
25926,47333.33333,3,2,3.5,16490,11,,,,,,,,,,,,,,,,,,,,,10
25968,18000,1,1,5.666666667,3975,9,,,,,,,,,,,,,,,,,,,,,10
26072,43333.33333,2,2,7.545454546,25579,23,,,,,,,,,,,,,,,,,,,,,10
26198,7000,3,2,9.375,9713,23,,,,,,,,,,,,,,,,,,,,,10
26309,30000,1,1,21,11721,29,,,,,,,,,,,,,,,,,,,,,10
26329,7315.789474,2,2,2.083333333,527,6,,,,,,,,,,,,,,,,,,,,,10
26359,12000,1,1,26.5,2693,35,,,,,,,,,,,,,,,,,,,,,10
26479,10000,1,1,2.333333333,10000,6,,,,,,,,,,,,,,,,,,,,,10
26494,7000,1,1,28.75,10621,47,,,,,,,,,,,,,,,,,,,,,10
26546,5000,1,1,5.5,877,6,,,,,,,,,,,,,,,,,,,,,10
26972,15000,1,1,24.5,6862,34,,,,,,,,,,,,,,,,,,,,,10
27188,2000,1,1,11.83333333,2294,20,,,,,,,,,,,,,,,,,,,,,10
27293,30000,1,1,12,792,34,,,,,,,,,,,,,,,,,,,,,10
27385,18000,1,1,15.75,8761,25,,,,,,,,,,,,,,,,,,,,,10
27574,3000,1,1,15.83333333,36697,34,,,,,,,,,,,,,,,,,,,,,10
27589,12857.14286,2,2,3.909090909,13307,9,,,,,,,,,,,,,,,,,,,,,10
27738,10600,2,2,21.8,6636,47,,,,,,,,,,,,,,,,,,,,,10
27976,19500,2,2,13,32000,21,,,,,,,,,,,,,,,,,,,,,10
27987,14500,2,1,5.375,41551,10,,,,,,,,,,,,,,,,,,,,,10
28241,40000,1,1,20.83333333,10949,26,,,,,,,,,,,,,,,,,,,,,10
28467,29000,1,1,23,26909,44,,,,,,,,,,,,,,,,,,,,,10
28664,19058.82353,5,5,14.46153846,51874,50,,,,,,,,,,,,,,,,,,,,,10
28757,25000,1,1,12.83333333,2185,19,,,,,,,,,,,,,,,,,,,,,10
28828,2000,1,1,9,3846,13,,,,,,,,,,,,,,,,,,,,,10
29106,14333.33333,2,2,12.18181818,6759,86,,,,,,,,,,,,,,,,,,,,,10
29217,6000,1,1,3.2,787,7,,,,,,,,,,,,,,,,,,,,,10
29238,18000,1,1,9.833333333,6800,16,,,,,,,,,,,,,,,,,,,,,10
29244,5923.076923,2,2,5,10936,10,,,,,,,,,,,,,,,,,,,,,10
29248,15000,1,1,15,26876,27,,,,,,,,,,,,,,,,,,,,,10
29372,500,1,1,15.66666667,1844,29,,,,,,,,,,,,,,,,,,,,,10
29391,4000,1,1,10.25,3981,25,,,,,,,,,,,,,,,,,,,,,10
29608,20000,1,1,12.16666667,5985,18,,,,,,,,,,,,,,,,,,,,,10
29931,30000,1,1,4,490,7,,,,,,,,,,,,,,,,,,,,,10
29987,10416.66667,2,2,8.727272727,4976,17,,,,,,,,,,,,,,,,,,,,,10
30062,8000,1,1,3.833333333,3462,15,,,,,,,,,,,,,,,,,,,,,10
30245,3000,1,1,11,3868,20,,,,,,,,,,,,,,,,,,,,,10
30593,45555.55556,4,1,25.88888889,16469,49,,,,,,,,,,,,,,,,,,,,,10
30643,15000,1,1,12.5,7000,14,,,,,,,,,,,,,,,,,,,,,10
30926,27000,1,1,106.5,11336,229,,,,,,,,,,,,,,,,,,,,,10
31159,16428.57143,3,3,3.428571429,561,6,,,,,,,,,,,,,,,,,,,,,10
31194,5571.428571,3,2,11.15384615,7909,28,,,,,,,,,,,,,,,,,,,,,10
31412,4000,1,1,3,8261,5,,,,,,,,,,,,,,,,,,,,,10
31451,10000,1,1,6,805,6,,,,,,,,,,,,,,,,,,,,,10
31480,6000,1,1,31.5,11301,55,,,,,,,,,,,,,,,,,,,,,10
31657,12600,2,2,2.9,19598,10,,,,,,,,,,,,,,,,,,,,,10
31960,2000,1,1,6,778,6,,,,,,,,,,,,,,,,,,,,,10
32341,3521.73913,3,2,6.1875,3256,12,,,,,,,,,,,,,,,,,,,,,10
32408,40000,1,1,17.66666667,26057,27,,,,,,,,,,,,,,,,,,,,,10
32466,80000,1,1,5.2,3407,10,,,,,,,,,,,,,,,,,,,,,10
32575,35000,1,1,16.66666667,7339,33,,,,,,,,,,,,,,,,,,,,,10
32580,8000,1,1,5.166666667,3840,12,,,,,,,,,,,,,,,,,,,,,10
32581,30000,1,1,25.16666667,2514,38,,,,,,,,,,,,,,,,,,,,,10
32722,41066.66667,2,2,22.7,44558,43,,,,,,,,,,,,,,,,,,,,,10
32753,10000,1,1,1.2,480,3,,,,,,,,,,,,,,,,,,,,,10
32905,25000,1,1,15.6,57714,22,,,,,,,,,,,,,,,,,,,,,10
33059,3000,1,1,1.166666667,1301,3,,,,,,,,,,,,,,,,,,,,,10
33412,2000,1,1,6.833333333,2563,10,,,,,,,,,,,,,,,,,,,,,10
33440,21000,1,1,3.5,513,6,,,,,,,,,,,,,,,,,,,,,10
33759,50000,1,1,19.5,26085,33,,,,,,,,,,,,,,,,,,,,,10
33794,16000,1,1,62.5,7968,105,,,,,,,,,,,,,,,,,,,,,10
33887,3000,1,1,9.833333333,1021,15,,,,,,,,,,,,,,,,,,,,,10
33891,20000,1,1,16.83333333,33098,27,,,,,,,,,,,,,,,,,,,,,10
33982,15000,1,1,13.5,8603,31,,,,,,,,,,,,,,,,,,,,,10
34179,21000,1,1,17,23106,24,,,,,,,,,,,,,,,,,,,,,10
34365,3500,2,2,10,10037,24,,,,,,,,,,,,,,,,,,,,,10
34588,10000,1,1,7.166666667,5925,13,,,,,,,,,,,,,,,,,,,,,10
34810,5000,1,1,6.666666667,1082,16,,,,,,,,,,,,,,,,,,,,,10
34877,8000,1,1,1.666666667,7860,3,,,,,,,,,,,,,,,,,,,,,10
34928,33000,1,1,23.66666667,12649,41,,,,,,,,,,,,,,,,,,,,,10
35086,10000,1,1,11.5,4231,20,,,,,,,,,,,,,,,,,,,,,10
35209,20000,1,1,1.666666667,887,4,,,,,,,,,,,,,,,,,,,,,10
35328,15000,1,1,7.25,7681,13,,,,,,,,,,,,,,,,,,,,,10
35527,18000,1,1,5.833333333,9050,19,,,,,,,,,,,,,,,,,,,,,10
36008,20000,1,1,7.666666667,3181,11,,,,,,,,,,,,,,,,,,,,,10
36107,10000,1,1,405,81532,405,,,,,,,,,,,,,,,,,,,,,10
36428,8000,1,1,2,838,3,,,,,,,,,,,,,,,,,,,,,10
36481,15833.33333,3,3,2.666666667,557,5,,,,,,,,,,,,,,,,,,,,,10
36851,10000,1,1,3.666666667,463,7,,,,,,,,,,,,,,,,,,,,,10
36957,5000,1,1,0.666666667,6,1,,,,,,,,,,,,,,,,,,,,,10
36977,10000,1,1,14,1559,14,,,,,,,,,,,,,,,,,,,,,10
37014,8000,1,1,3.75,2224,6,,,,,,,,,,,,,,,,,,,,,10
37029,12000,1,1,15.16666667,3735,22,,,,,,,,,,,,,,,,,,,,,10
37045,8500,3,3,4.857142857,20000,12,,,,,,,,,,,,,,,,,,,,,10
37102,8000,1,1,2.25,165,3,,,,,,,,,,,,,,,,,,,,,10
37199,23000,1,1,1,20,1,,,,,,,,,,,,,,,,,,,,,10
37282,10000,1,1,16.5,16190,20,,,,,,,,,,,,,,,,,,,,,10
37327,6000,1,1,9.75,5996,16,,,,,,,,,,,,,,,,,,,,,10
37340,110000,1,1,17,46424,25,,,,,,,,,,,,,,,,,,,,,10
37401,6000,1,1,1.666666667,2995,2,,,,,,,,,,,,,,,,,,,,,10
37412,9000,1,1,12,7366,31,,,,,,,,,,,,,,,,,,,,,10
37463,7000,1,1,4,13992,4,,,,,,,,,,,,,,,,,,,,,10
37541,4000,1,1,11.75,2971,17,,,,,,,,,,,,,,,,,,,,,10
37622,8000,1,1,3.5,367,4,,,,,,,,,,,,,,,,,,,,,10
37702,12904.76191,3,3,3.941176471,19720,13,,,,,,,,,,,,,,,,,,,,,10
37934,10000,1,1,15.33333333,3686,24,,,,,,,,,,,,,,,,,,,,,10
37991,20000,1,1,4.166666667,900,11,,,,,,,,,,,,,,,,,,,,,10
38088,5312.5,3,2,9.933333333,16302,34,,,,,,,,,,,,,,,,,,,,,10
38457,10000,1,1,4.333333333,4493,5,,,,,,,,,,,,,,,,,,,,,10
38520,29687.5,3,3,21.6,19561,34,,,,,,,,,,,,,,,,,,,,,10
38686,12000,1,1,15,28539,15,,,,,,,,,,,,,,,,,,,,,10
39345,5000,1,1,15,1643,19,,,,,,,,,,,,,,,,,,,,,10
39420,10000,1,1,3.833333333,6119,6,,,,,,,,,,,,,,,,,,,,,10
39708,9000,2,2,10.25,7236,32,,,,,,,,,,,,,,,,,,,,,10
39841,28000,1,1,15.8,37917,37,,,,,,,,,,,,,,,,,,,,,10
39904,5000,1,1,9.5,2844,24,,,,,,,,,,,,,,,,,,,,,10
40211,2000,1,1,10,2909,25,,,,,,,,,,,,,,,,,,,,,10
40320,20000,1,1,0,0,0,,,,,,,,,,,,,,,,,,,,,10
40329,5808.510638,13,2,6.361702128,7592331,26,,,,,,,,,,,,,,,,,,,,,10
40427,10000,1,1,16.33333333,2491,24,,,,,,,,,,,,,,,,,,,,,10
40456,16846.15385,2,2,22.375,2253,36,,,,,,,,,,,,,,,,,,,,,10
40462,9000,2,1,5.583333333,1887,11,,,,,,,,,,,,,,,,,,,,,10
40466,32000,2,2,7.3,55447,12,,,,,,,,,,,,,,,,,,,,,10
40583,10000,1,1,3.833333333,21630,8,,,,,,,,,,,,,,,,,,,,,10
40889,10000,1,1,13.33333333,21594,23,,,,,,,,,,,,,,,,,,,,,10
40968,50000,1,1,9,14861,15,,,,,,,,,,,,,,,,,,,,,10
40978,11000,1,1,11.5,7528,18,,,,,,,,,,,,,,,,,,,,,10
41031,20000,1,1,6,6311,10,,,,,,,,,,,,,,,,,,,,,10
41095,25000,1,1,13.66666667,5194,26,,,,,,,,,,,,,,,,,,,,,10
41112,10000,1,1,24.66666667,9913,43,,,,,,,,,,,,,,,,,,,,,10
41116,31666.66667,2,1,17.85714286,40667,36,,,,,,,,,,,,,,,,,,,,,10
41216,5000,1,1,5.6,506,9,,,,,,,,,,,,,,,,,,,,,10
41335,20000,1,1,1,20000,1,,,,,,,,,,,,,,,,,,,,,10
41482,10466.66667,3,2,5.363636364,6479,17,,,,,,,,,,,,,,,,,,,,,10
41573,5000,1,1,6,7707,8,,,,,,,,,,,,,,,,,,,,,10
42106,5000,1,1,1.5,3340,2,,,,,,,,,,,,,,,,,,,,,10
42158,500,1,1,2,166,3,,,,,,,,,,,,,,,,,,,,,10
42189,64285.71429,2,1,7.142857143,59197,15,,,,,,,,,,,,,,,,,,,,,10
42287,39000,1,1,21.83333333,7670,31,,,,,,,,,,,,,,,,,,,,,10
42583,50000,1,1,18.66666667,33522,28,,,,,,,,,,,,,,,,,,,,,10
42584,50000,1,1,16.16666667,38416,32,,,,,,,,,,,,,,,,,,,,,10
42691,14800,2,2,6,11708,18,,,,,,,,,,,,,,,,,,,,,10
42762,8000,1,1,11,4075,29,,,,,,,,,,,,,,,,,,,,,10
42779,10000,2,2,5,63616,18,,,,,,,,,,,,,,,,,,,,,10
43050,8000,1,1,14,14814,20,,,,,,,,,,,,,,,,,,,,,10
43063,34000,1,1,9.166666667,15843,27,,,,,,,,,,,,,,,,,,,,,10
43525,3000,1,1,16.33333333,1941,26,,,,,,,,,,,,,,,,,,,,,10
43607,20000,1,1,11.6,24894,19,,,,,,,,,,,,,,,,,,,,,10
44020,20000,1,1,6.5,1942,7,,,,,,,,,,,,,,,,,,,,,10
44275,22000,1,1,3,11207,3,,,,,,,,,,,,,,,,,,,,,10
44287,83000,1,1,26.83333333,28227,41,,,,,,,,,,,,,,,,,,,,,10
44335,6000,1,1,47.33333333,34415,65,,,,,,,,,,,,,,,,,,,,,10
44345,3000,2,1,7,1452,16,,,,,,,,,,,,,,,,,,,,,10
44411,3000,1,1,8.666666667,1826,12,,,,,,,,,,,,,,,,,,,,,10
44522,21666.66667,5,4,7.04,61744,28,,,,,,,,,,,,,,,,,,,,,10
44679,26041.66667,6,6,7.885714286,38137,26,,,,,,,,,,,,,,,,,,,,,10
44720,34000,2,2,18.25,42967,37,,,,,,,,,,,,,,,,,,,,,10
44827,6000,1,1,3.666666667,2738,6,,,,,,,,,,,,,,,,,,,,,10
44853,2000,1,1,8.8,598,12,,,,,,,,,,,,,,,,,,,,,10
44897,5000,1,1,4,456,4,,,,,,,,,,,,,,,,,,,,,10
44927,2000,1,1,13.33333333,1669,17,,,,,,,,,,,,,,,,,,,,,10
44969,24500,5,5,2.25,46288,8,,,,,,,,,,,,,,,,,,,,,10
44973,2000,1,1,3,1746,3,,,,,,,,,,,,,,,,,,,,,10
45101,20000,1,1,12.4,10986,16,,,,,,,,,,,,,,,,,,,,,10
45309,40000,1,1,19,29260,23,,,,,,,,,,,,,,,,,,,,,10
45365,22000,1,1,11.66666667,13116,18,,,,,,,,,,,,,,,,,,,,,10
45393,15000,1,1,5.666666667,522,10,,,,,,,,,,,,,,,,,,,,,10
45423,4000,1,1,8.25,4022,13,,,,,,,,,,,,,,,,,,,,,10
45533,22000,1,1,8.5,4072,18,,,,,,,,,,,,,,,,,,,,,10
45600,24000,1,1,6.166666667,5940,8,,,,,,,,,,,,,,,,,,,,,10
45854,16000,1,1,3.333333333,13194,7,,,,,,,,,,,,,,,,,,,,,10
45893,20000,1,1,4,19502,6,,,,,,,,,,,,,,,,,,,,,10
46228,10000,1,1,5.833333333,4640,11,,,,,,,,,,,,,,,,,,,,,10
46353,10000,1,1,2.333333333,5828,4,,,,,,,,,,,,,,,,,,,,,10
46622,25000,1,1,6,23148,16,,,,,,,,,,,,,,,,,,,,,10
46725,20130.43478,3,3,5.866666667,26700,22,,,,,,,,,,,,,,,,,,,,,10
46762,5000,1,1,4,3864,8,,,,,,,,,,,,,,,,,,,,,10
46824,56000,1,1,6.666666667,34264,11,,,,,,,,,,,,,,,,,,,,,10
46920,8000,1,1,8.6,2737,16,,,,,,,,,,,,,,,,,,,,,10
46973,30000,1,1,1.833333333,407,6,,,,,,,,,,,,,,,,,,,,,10
47027,4000,1,1,7.666666667,2653,25,,,,,,,,,,,,,,,,,,,,,10
47114,6000,1,1,3.5,3660,7,,,,,,,,,,,,,,,,,,,,,10
47223,33000,1,1,6.666666667,14081,16,,,,,,,,,,,,,,,,,,,,,10
47258,16000,1,1,11.16666667,1539,29,,,,,,,,,,,,,,,,,,,,,10
47306,5000,1,1,1,6577,3,,,,,,,,,,,,,,,,,,,,,10
47626,10000,1,1,4.333333333,2495,7,,,,,,,,,,,,,,,,,,,,,10
47713,30000,1,1,13.83333333,27251,17,,,,,,,,,,,,,,,,,,,,,10
47984,13000,2,1,11.25,16618,24,,,,,,,,,,,,,,,,,,,,,10
47986,10000,1,1,8.333333333,923,14,,,,,,,,,,,,,,,,,,,,,10
48153,10000,1,1,6,19634,11,,,,,,,,,,,,,,,,,,,,,10
48631,3000,1,1,7,1802,10,,,,,,,,,,,,,,,,,,,,,10
48766,19250,2,2,1.428571429,2329,4,,,,,,,,,,,,,,,,,,,,,10
48769,3105.263158,3,2,9.307692308,2164,27,,,,,,,,,,,,,,,,,,,,,10
48847,2000,1,1,5.5,2115,8,,,,,,,,,,,,,,,,,,,,,10
49160,50000,1,1,7.833333333,60833,12,,,,,,,,,,,,,,,,,,,,,10
49547,22500,1,1,8.75,4306,10,,,,,,,,,,,,,,,,,,,,,10
49893,50000,2,1,10.16666667,52706,18,,,,,,,,,,,,,,,,,,,,,10
49939,92000,1,1,9.5,53420,16,,,,,,,,,,,,,,,,,,,,,10
50126,5000,1,1,1,3549,2,,,,,,,,,,,,,,,,,,,,,10
50720,4000,1,1,16,5786,16,,,,,,,,,,,,,,,,,,,,,10
50745,5000,1,1,6,1246,8,,,,,,,,,,,,,,,,,,,,,10
50746,14125,2,2,8.25,11060,27,,,,,,,,,,,,,,,,,,,,,10
50757,44000,1,1,10.83333333,22897,42,,,,,,,,,,,,,,,,,,,,,10
50849,29000,1,1,27.16666667,14474,50,,,,,,,,,,,,,,,,,,,,,10
50861,6000,1,1,5,647,5,,,,,,,,,,,,,,,,,,,,,10
50868,17000,1,1,12.33333333,6338,44,,,,,,,,,,,,,,,,,,,,,10
50967,60000,1,1,5,47635,7,,,,,,,,,,,,,,,,,,,,,10
51141,29000,1,1,10,4257,15,,,,,,,,,,,,,,,,,,,,,10
51194,20000,1,1,9.166666667,12008,28,,,,,,,,,,,,,,,,,,,,,10
51219,43000,1,1,13.66666667,13981,20,,,,,,,,,,,,,,,,,,,,,10
51233,10000,1,1,52.83333333,9766,119,,,,,,,,,,,,,,,,,,,,,10
51296,33000,1,1,8,10830,15,,,,,,,,,,,,,,,,,,,,,10
51480,27580,2,2,8.75,34238,17,,,,,,,,,,,,,,,,,,,,,10
51540,12000,1,1,12.83333333,2148,19,,,,,,,,,,,,,,,,,,,,,10
51773,65000,1,1,39.83333333,18129,78,,,,,,,,,,,,,,,,,,,,,10
51832,10000,1,1,4.2,10209,12,,,,,,,,,,,,,,,,,,,,,10
51918,500,1,1,21.66666667,4998,24,,,,,,,,,,,,,,,,,,,,,10
52055,10000,1,1,14.33333333,1618,23,,,,,,,,,,,,,,,,,,,,,10
52130,30952.38095,2,2,9.666666667,94706,19,,,,,,,,,,,,,,,,,,,,,10
52551,10000,1,1,21.16666667,3664,29,,,,,,,,,,,,,,,,,,,,,10
52602,77000,1,1,39.16666667,38066,56,,,,,,,,,,,,,,,,,,,,,10
52742,7818.181818,2,1,6.363636364,10841,14,,,,,,,,,,,,,,,,,,,,,10
52835,5000,1,1,24.16666667,1864,49,,,,,,,,,,,,,,,,,,,,,10
53027,30000,2,1,13.42857143,2131,21,,,,,,,,,,,,,,,,,,,,,10
53425,5000,1,1,0.6,4880,1,,,,,,,,,,,,,,,,,,,,,10
53531,6000,1,1,7.833333333,1907,18,,,,,,,,,,,,,,,,,,,,,10
53623,2000,1,1,6,584,6,,,,,,,,,,,,,,,,,,,,,10
53639,25000,1,1,10.33333333,4001,22,,,,,,,,,,,,,,,,,,,,,10
53670,50000,1,1,16.6,17330,19,,,,,,,,,,,,,,,,,,,,,10
53950,66000,1,1,7,1872,8,,,,,,,,,,,,,,,,,,,,,10
54000,50000,1,1,19.83333333,70277,29,,,,,,,,,,,,,,,,,,,,,10
54013,23000,1,1,3.166666667,21381,6,,,,,,,,,,,,,,,,,,,,,10
54134,7000,1,1,9,4242,9,,,,,,,,,,,,,,,,,,,,,10
54159,6000,1,1,2,4699,3,,,,,,,,,,,,,,,,,,,,,10
54359,3666.666667,2,1,2.6,1715,6,,,,,,,,,,,,,,,,,,,,,10
54427,57000,1,1,19.16666667,49000,40,,,,,,,,,,,,,,,,,,,,,10

